Timing Games: Probabilistic backrunning and spam

There are $n$ players who compete by timing their actions. An opportunity appears randomly on a time interval. Whoever takes an action the fastest after the opportunity has arisen wins. The occurrence of the opportunity is observed only with a delay. Taking actions is costly. We characterize the unique symmetric equilibrium of this game and study worst-case inefficiency of equilibria. Our main motivation is the study of ``probabilistic backrunning" on blockchains, where arbitrageurs want to place an order immediately after a trade that impacts the price on an exchange or after an oracle update. In this context, the number of actions taken can be interpreted as a measure of costly ``spam" generated to compete for the opportunity.

==> n2_c01_layers.dat <==
x F1 F2 F3 F4 F5 f1 f2 f3 f4 f5
0.0000000000 nan nan nan nan nan nan nan nan nan nan
0.0003334445 nan nan nan nan nan nan nan nan nan nan
0.0006668890 nan nan nan nan nan nan nan nan nan nan
0.0010003334 nan nan nan nan nan nan nan nan nan nan
0.0013337779 nan nan nan nan nan nan nan nan nan nan
0.0016672224 nan nan nan nan nan nan nan nan nan nan
0.0020006669 nan nan nan nan nan nan nan nan nan nan
0.0023341114 nan nan nan nan nan nan nan nan nan nan
0.0026675559 nan nan nan nan nan nan nan nan nan nan
0.0030010003 nan nan nan nan nan nan nan nan nan nan
0.0033344448 nan nan nan nan nan nan nan nan nan nan
0.0036678893 nan nan nan nan nan nan nan nan nan nan
0.0040013338 nan nan nan nan nan nan nan nan nan nan
0.0043347783 nan nan nan nan nan nan nan nan nan nan
0.0046682227 nan nan nan nan nan nan nan nan nan nan
0.0050016672 nan nan nan nan nan nan nan nan nan nan
0.0053351117 nan nan nan nan nan nan nan nan nan nan
0.0056685562 nan nan nan nan nan nan nan nan nan nan
0.0060020007 nan nan nan nan nan nan nan nan nan nan
0.0063354451 nan nan nan nan nan nan nan nan nan nan
0.0066688896 nan nan nan nan nan nan nan nan nan nan
0.0070023341 nan nan nan nan nan nan nan nan nan nan
0.0073357786 nan nan nan nan nan nan nan nan nan nan
0.0076692231 nan nan nan nan nan nan nan nan nan nan
0.0080026676 nan nan nan nan nan nan nan nan nan nan
0.0083361120 nan nan nan nan nan nan nan nan nan nan
0.0086695565 nan nan nan nan nan nan nan nan nan nan
0.0090030010 nan nan nan nan nan nan nan nan nan nan
0.0093364455 nan nan nan nan nan nan nan nan nan nan
0.0096698900 nan nan nan nan nan nan nan nan nan nan
0.0100033344 nan nan nan nan nan nan nan nan nan nan
0.0103367789 nan nan nan nan nan nan nan nan nan nan
0.0106702234 nan nan nan nan nan nan nan nan nan nan
0.0110036679 nan nan nan nan nan nan nan nan nan nan
0.0113371124 nan nan nan nan nan nan nan nan nan nan
0.0116705569 nan nan nan nan nan nan nan nan nan nan
0.0120040013 nan nan nan nan nan nan nan nan nan nan
0.0123374458 nan nan nan nan nan nan nan nan nan nan
0.0126708903 nan nan nan nan nan nan nan nan nan nan
0.0130043348 nan nan nan nan nan nan nan nan nan nan
0.0133377793 nan nan nan nan nan nan nan nan nan nan
0.0136712237 nan nan nan nan nan nan nan nan nan nan
0.0140046682 nan nan nan nan nan nan nan nan nan nan
0.0143381127 nan nan nan nan nan nan nan nan nan nan
0.0146715572 nan nan nan nan nan nan nan nan nan nan
0.0150050017 nan nan nan nan nan nan nan nan nan nan
0.0153384461 nan nan nan nan nan nan nan nan nan nan
0.0156718906 nan nan nan nan nan nan nan nan nan nan
0.0160053351 nan nan nan nan nan nan nan nan nan nan
0.0163387796 nan nan nan nan nan nan nan nan nan nan
0.0166722241 nan nan nan nan nan nan nan nan nan nan
0.0170056686 nan nan nan nan nan nan nan nan nan nan
0.0173391130 nan nan nan nan nan nan nan nan nan nan
0.0176725575 nan nan nan nan nan nan nan nan nan nan
0.0180060020 nan nan nan nan nan nan nan nan nan nan
0.0183394465 nan nan nan nan nan nan nan nan nan nan
0.0186728910 nan nan nan nan nan nan nan nan nan nan
0.0190063354 nan nan nan nan nan nan nan nan nan nan
0.0193397799 nan nan nan nan nan nan nan nan nan nan
0.0196732244 nan nan nan nan nan nan nan nan nan nan
0.0200066689 nan nan nan nan nan nan nan nan nan nan
0.0203401134 nan nan nan nan nan nan nan nan nan nan
0.0206735579 nan nan nan nan nan nan nan nan nan nan
0.0210070023 nan nan nan nan nan nan nan nan nan nan
0.0213404468 nan nan nan nan nan nan nan nan nan nan
0.0216738913 nan nan nan nan nan nan nan nan nan nan
0.0220073358 nan nan nan nan nan nan nan nan nan nan
0.0223407803 nan nan nan nan nan nan nan nan nan nan
0.0226742247 nan nan nan nan nan nan nan nan nan nan
0.0230076692 nan nan nan nan nan nan nan nan nan nan
0.0233411137 nan nan nan nan nan nan nan nan nan nan
0.0236745582 nan nan nan nan nan nan nan nan nan nan
0.0240080027 nan nan nan nan nan nan nan nan nan nan
0.0243414471 nan nan nan nan nan nan nan nan nan nan
0.0246748916 nan nan nan nan nan nan nan nan nan nan
0.0250083361 nan nan nan nan nan nan nan nan nan nan
0.0253417806 nan nan nan nan nan nan nan nan nan nan
0.0256752251 nan nan nan nan nan nan nan nan nan nan
0.0260086696 nan nan nan nan nan nan nan nan nan nan
0.0263421140 nan nan nan nan nan nan nan nan nan nan
0.0266755585 nan nan nan nan nan nan nan nan nan nan
0.0270090030 nan nan nan nan nan nan nan nan nan nan
0.0273424475 nan nan nan nan nan nan nan nan nan nan
0.0276758920 nan nan nan nan nan nan nan nan nan nan
0.0280093364 nan nan nan nan nan nan nan nan nan nan
0.0283427809 nan nan nan nan nan nan nan nan nan nan
0.0286762254 nan nan nan nan nan nan nan nan nan nan
0.0290096699 nan nan nan nan nan nan nan nan nan nan
0.0293431144 nan nan nan nan nan nan nan nan nan nan
0.0296765589 nan nan nan nan nan nan nan nan nan nan
0.0300100033 nan nan nan nan nan nan nan nan nan nan
0.0303434478 nan nan nan nan nan nan nan nan nan nan
0.0306768923 nan nan nan nan nan nan nan nan nan nan
0.0310103368 nan nan nan nan nan nan nan nan nan nan
0.0313437813 nan nan nan nan nan nan nan nan nan nan
0.0316772257 nan nan nan nan nan nan nan nan nan nan
0.0320106702 nan nan nan nan nan nan nan nan nan nan
0.0323441147 nan nan nan nan nan nan nan nan nan nan
0.0326775592 nan nan nan nan nan nan nan nan nan nan
0.0330110037 nan nan nan nan nan nan nan nan nan nan
0.0333444481 nan nan nan nan nan nan nan nan nan nan
0.0336778926 nan nan nan nan nan nan nan nan nan nan
0.0340113371 nan nan nan nan nan nan nan nan nan nan
0.0343447816 nan nan nan nan nan nan nan nan nan nan
0.0346782261 nan nan nan nan nan nan nan nan nan nan
0.0350116706 nan nan nan nan nan nan nan nan nan nan
0.0353451150 nan nan nan nan nan nan nan nan nan nan
0.0356785595 nan nan nan nan nan nan nan nan nan nan
0.0360120040 nan nan nan nan nan nan nan nan nan nan
0.0363454485 nan nan nan nan nan nan nan nan nan nan
0.0366788930 nan nan nan nan nan nan nan nan nan nan
0.0370123374 nan nan nan nan nan nan nan nan nan nan
0.0373457819 nan nan nan nan nan nan nan nan nan nan
0.0376792264 nan nan nan nan nan nan nan nan nan nan
0.0380126709 nan nan nan nan nan nan nan nan nan nan
0.0383461154 nan nan nan nan nan nan nan nan nan nan
0.0386795599 nan nan nan nan nan nan nan nan nan nan
0.0390130043 nan nan nan nan nan nan nan nan nan nan
0.0393464488 nan nan nan nan nan nan nan nan nan nan
0.0396798933 nan nan nan nan nan nan nan nan nan nan
0.0400133378 nan nan nan nan nan nan nan nan nan nan
0.0403467823 nan nan nan nan nan nan nan nan nan nan
0.0406802267 nan nan nan nan nan nan nan nan nan nan
0.0410136712 nan nan nan nan nan nan nan nan nan nan
0.0413471157 nan nan nan nan nan nan nan nan nan nan
0.0416805602 nan nan nan nan nan nan nan nan nan nan
0.0420140047 nan nan nan nan nan nan nan nan nan nan
0.0423474491 nan nan nan nan nan nan nan nan nan nan
0.0426808936 nan nan nan nan nan nan nan nan nan nan
0.0430143381 nan nan nan nan nan nan nan nan nan nan
0.0433477826 nan nan nan nan nan nan nan nan nan nan
0.0436812271 nan nan nan nan nan nan nan nan nan nan
0.0440146716 nan nan nan nan nan nan nan nan nan nan
0.0443481160 nan nan nan nan nan nan nan nan nan nan
0.0446815605 nan nan nan nan nan nan nan nan nan nan
0.0450150050 nan nan nan nan nan nan nan nan nan nan
0.0453484495 nan nan nan nan nan nan nan nan nan nan
0.0456818940 nan nan nan nan nan nan nan nan nan nan
0.0460153384 nan nan nan nan nan nan nan nan nan nan
0.0463487829 nan nan nan nan nan nan nan nan nan nan
0.0466822274 nan nan nan nan nan nan nan nan nan nan
0.0470156719 nan nan nan nan nan nan nan nan nan nan
0.0473491164 nan nan nan nan nan nan nan nan nan nan
0.0476825609 nan nan nan nan nan nan nan nan nan nan
0.0480160053 nan nan nan nan nan nan nan nan nan nan
0.0483494498 nan nan nan nan nan nan nan nan nan nan
0.0486828943 nan nan nan nan nan nan nan nan nan nan
0.0490163388 nan nan nan nan nan nan nan nan nan nan
0.0493497833 nan nan nan nan nan nan nan nan nan nan
0.0496832277 nan nan nan nan nan nan nan nan nan nan
0.0500166722 nan nan nan nan nan nan nan nan nan nan
0.0503501167 nan nan nan nan nan nan nan nan nan nan
0.0506835612 nan nan nan nan nan nan nan nan nan nan
0.0510170057 nan nan nan nan nan nan nan nan nan nan
0.0513504502 nan nan nan nan nan nan nan nan nan nan
0.0516838946 nan nan nan nan nan nan nan nan nan nan
0.0520173391 nan nan nan nan nan nan nan nan nan nan
0.0523507836 nan nan nan nan nan nan nan nan nan nan
0.0526842281 nan nan nan nan nan nan nan nan nan nan
0.0530176726 nan nan nan nan nan nan nan nan nan nan
0.0533511170 nan nan nan nan nan nan nan nan nan nan
0.0536845615 nan nan nan nan nan nan nan nan nan nan
0.0540180060 nan nan nan nan nan nan nan nan nan nan
0.0543514505 nan nan nan nan nan nan nan nan nan nan
0.0546848950 nan nan nan nan nan nan nan nan nan nan
0.0550183394 nan nan nan nan nan nan nan nan nan nan
0.0553517839 nan nan nan nan nan nan nan nan nan nan
0.0556852284 nan nan nan nan nan nan nan nan nan nan
0.0560186729 nan nan nan nan nan nan nan nan nan nan
0.0563521174 nan nan nan nan nan nan nan nan nan nan
0.0566855619 nan nan nan nan nan nan nan nan nan nan
0.0570190063 nan nan nan nan nan nan nan nan nan nan
0.0573524508 nan nan nan nan nan nan nan nan nan nan
0.0576858953 nan nan nan nan nan nan nan nan nan nan
0.0580193398 nan nan nan nan nan nan nan nan nan nan
0.0583527843 nan nan nan nan nan nan nan nan nan nan
0.0586862287 nan nan nan nan nan nan nan nan nan nan
0.0590196732 nan nan nan nan nan nan nan nan nan nan
0.0593531177 nan nan nan nan nan nan nan nan nan nan
0.0596865622 nan nan nan nan nan nan nan nan nan nan
0.0600200067 nan nan nan nan nan nan nan nan nan nan
0.0603534512 nan nan nan nan nan nan nan nan nan nan
0.0606868956 nan nan nan nan nan nan nan nan nan nan
0.0610203401 nan nan nan nan nan nan nan nan nan nan
0.0613537846 nan nan nan nan nan nan nan nan nan nan
0.0616872291 nan nan nan nan nan nan nan nan nan nan
0.0620206736 nan nan nan nan nan nan nan nan nan nan
0.0623541180 nan nan nan nan nan nan nan nan nan nan
0.0626875625 nan nan nan nan nan nan nan nan nan nan
0.0630210070 nan nan nan nan nan nan nan nan nan nan
0.0633544515 nan nan nan nan nan nan nan nan nan nan
0.0636878960 nan nan nan nan nan nan nan nan nan nan
0.0640213404 nan nan nan nan nan nan nan nan nan nan
0.0643547849 nan nan nan nan nan nan nan nan nan nan
0.0646882294 nan nan nan nan nan nan nan nan nan nan
0.0650216739 nan nan nan nan nan nan nan nan nan nan
0.0653551184 nan nan nan nan nan nan nan nan nan nan
0.0656885629 nan nan nan nan nan nan nan nan nan nan
0.0660220073 nan nan nan nan nan nan nan nan nan nan
0.0663554518 nan nan nan nan nan nan nan nan nan nan
0.0666888963 nan nan nan nan nan nan nan nan nan nan
0.0670223408 nan nan nan nan nan nan nan nan nan nan
0.0673557853 nan nan nan nan nan nan nan nan nan nan
0.0676892297 nan nan nan nan nan nan nan nan nan nan
0.0680226742 nan nan nan nan nan nan nan nan nan nan
0.0683561187 nan nan nan nan nan nan nan nan nan nan
0.0686895632 nan nan nan nan nan nan nan nan nan nan
0.0690230077 nan nan nan nan nan nan nan nan nan nan
0.0693564522 nan nan nan nan nan nan nan nan nan nan
0.0696898966 nan nan nan nan nan nan nan nan nan nan
0.0700233411 nan nan nan nan nan nan nan nan nan nan
0.0703567856 nan nan nan nan nan nan nan nan nan nan
0.0706902301 nan nan nan nan nan nan nan nan nan nan
0.0710236746 nan nan nan nan nan nan nan nan nan nan
0.0713571190 nan nan nan nan nan nan nan nan nan nan
0.0716905635 nan nan nan nan nan nan nan nan nan nan
0.0720240080 nan nan nan nan nan nan nan nan nan nan
0.0723574525 nan nan nan nan nan nan nan nan nan nan
0.0726908970 nan nan nan nan nan nan nan nan nan nan
0.0730243414 nan nan nan nan nan nan nan nan nan nan
0.0733577859 nan nan nan nan nan nan nan nan nan nan
0.0736912304 nan nan nan nan nan nan nan nan nan nan
0.0740246749 nan nan nan nan nan nan nan nan nan nan
0.0743581194 nan nan nan nan nan nan nan nan nan nan
0.0746915639 nan nan nan nan nan nan nan nan nan nan
0.0750250083 nan nan nan nan nan nan nan nan nan nan
0.0753584528 nan nan nan nan nan nan nan nan nan nan
0.0756918973 nan nan nan nan nan nan nan nan nan nan
0.0760253418 nan nan nan nan nan nan nan nan nan nan
0.0763587863 nan nan nan nan nan nan nan nan nan nan
0.0766922307 nan nan nan nan nan nan nan nan nan nan
0.0770256752 nan nan nan nan nan nan nan nan nan nan
0.0773591197 nan nan nan nan nan nan nan nan nan nan
0.0776925642 nan nan nan nan nan nan nan nan nan nan
0.0780260087 nan nan nan nan nan nan nan nan nan nan
0.0783594532 nan nan nan nan nan nan nan nan nan nan
0.0786928976 nan nan nan nan nan nan nan nan nan nan
0.0790263421 nan nan nan nan nan nan nan nan nan nan
0.0793597866 nan nan nan nan nan nan nan nan nan nan
0.0796932311 nan nan nan nan nan nan nan nan nan nan
0.0800266756 nan nan nan nan nan nan nan nan nan nan
0.0803601200 nan nan nan nan nan nan nan nan nan nan
0.0806935645 nan nan nan nan nan nan nan nan nan nan
0.0810270090 nan nan nan nan nan nan nan nan nan nan
0.0813604535 nan nan nan nan nan nan nan nan nan nan
0.0816938980 nan nan nan nan nan nan nan nan nan nan
0.0820273424 nan nan nan nan nan nan nan nan nan nan
0.0823607869 nan nan nan nan nan nan nan nan nan nan
0.0826942314 nan nan nan nan nan nan nan nan nan nan
0.0830276759 nan nan nan nan nan nan nan nan nan nan
0.0833611204 nan nan nan nan nan nan nan nan nan nan
0.0836945649 nan nan nan nan nan nan nan nan nan nan
0.0840280093 nan nan nan nan nan nan nan nan nan nan
0.0843614538 nan nan nan nan nan nan nan nan nan nan
0.0846948983 nan nan nan nan nan nan nan nan nan nan
0.0850283428 nan nan nan nan nan nan nan nan nan nan
0.0853617873 nan nan nan nan nan nan nan nan nan nan
0.0856952317 nan nan nan nan nan nan nan nan nan nan
0.0860286762 nan nan nan nan nan nan nan nan nan nan
0.0863621207 nan nan nan nan nan nan nan nan nan nan
0.0866955652 nan nan nan nan nan nan nan nan nan nan
0.0870290097 nan nan nan nan nan nan nan nan nan nan
0.0873624542 nan nan nan nan nan nan nan nan nan nan
0.0876958986 nan nan nan nan nan nan nan nan nan nan
0.0880293431 nan nan nan nan nan nan nan nan nan nan
0.0883627876 nan nan nan nan nan nan nan nan nan nan
0.0886962321 nan nan nan nan nan nan nan nan nan nan
0.0890296766 nan nan nan nan nan nan nan nan nan nan
0.0893631210 nan nan nan nan nan nan nan nan nan nan
0.0896965655 nan nan nan nan nan nan nan nan nan nan
0.0900300100 nan nan nan nan nan nan nan nan nan nan
0.0903634545 nan nan nan nan nan nan nan nan nan nan
0.0906968990 nan nan nan nan nan nan nan nan nan nan
0.0910303434 nan nan nan nan nan nan nan nan nan nan
0.0913637879 nan nan nan nan nan nan nan nan nan nan
0.0916972324 nan nan nan nan nan nan nan nan nan nan
0.0920306769 nan nan nan nan nan nan nan nan nan nan
0.0923641214 nan nan nan nan nan nan nan nan nan nan
0.0926975659 nan nan nan nan nan nan nan nan nan nan
0.0930310103 nan nan nan nan nan nan nan nan nan nan
0.0933644548 nan nan nan nan nan nan nan nan nan nan
0.0936978993 nan nan nan nan nan nan nan nan nan nan
0.0940313438 nan nan nan nan nan nan nan nan nan nan
0.0943647883 nan nan nan nan nan nan nan nan nan nan
0.0946982327 nan nan nan nan nan nan nan nan nan nan
0.0950316772 nan nan nan nan nan nan nan nan nan nan
0.0953651217 nan nan nan nan nan nan nan nan nan nan
0.0956985662 nan nan nan nan nan nan nan nan nan nan
0.0960320107 nan nan nan nan nan nan nan nan nan nan
0.0963654552 nan nan nan nan nan nan nan nan nan nan
0.0966988996 nan nan nan nan nan nan nan nan nan nan
0.0970323441 nan nan nan nan nan nan nan nan nan nan
0.0973657886 nan nan nan nan nan nan nan nan nan nan
0.0976992331 nan nan nan nan nan nan nan nan nan nan
0.0980326776 nan nan nan nan nan nan nan nan nan nan
0.0983661220 nan nan nan nan nan nan nan nan nan nan
0.0986995665 nan nan nan nan nan nan nan nan nan nan
0.0990330110 nan nan nan nan nan nan nan nan nan nan
0.0993664555 nan nan nan nan nan nan nan nan nan nan
0.0996999000 nan nan nan nan nan nan nan nan nan nan
0.1000333444 0.0003333729 nan nan nan nan 9.9966669873 nan nan nan nan
0.1003667889 0.0036611562 nan nan nan nan 9.9634556036 nan nan nan nan
0.1007002334 0.0069779126 nan nan nan nan 9.9304639534 nan nan nan nan
0.1010336779 0.0102837149 nan nan nan nan 9.8976898652 nan nan nan nan
0.1013671224 0.0135786022 nan nan nan nan 9.8651318436 nan nan nan nan
0.1017005669 0.0168626691 nan nan nan nan 9.8327873135 nan nan nan nan
0.1020340113 0.0201359964 nan nan nan nan 9.8006539836 nan nan nan nan
0.1023674558 0.0233986540 nan nan nan nan 9.7687297943 nan nan nan nan
0.1027009003 0.0266506866 nan nan nan nan 9.7370131938 nan nan nan nan
0.1030343448 0.0298921706 nan nan nan nan 9.7055020162 nan nan nan nan
0.1033677893 0.0331231914 nan nan nan nan 9.6741939419 nan nan nan nan
0.1037012337 0.0363438161 nan nan nan nan 9.6430870157 nan nan nan nan
0.1040346782 0.0395540944 nan nan nan nan 9.6121796347 nan nan nan nan
0.1043681227 0.0427540858 nan nan nan nan 9.5814700128 nan nan nan nan
0.1047015672 0.0459438796 nan nan nan nan 9.5509558060 nan nan nan nan
0.1050350117 0.0491235407 nan nan nan nan 9.5206351568 nan nan nan nan
0.1053684562 0.0522931232 nan nan nan nan 9.4905064162 nan nan nan nan
0.1057019006 0.0554526708 nan nan nan nan 9.4605681506 nan nan nan nan
0.1060353451 0.0586022766 nan nan nan nan 9.4308179950 nan nan nan nan
0.1063687896 0.0617420029 nan nan nan nan 9.4012541838 nan nan nan nan
0.1067022341 0.0648719087 nan nan nan nan 9.3718750258 nan nan nan nan
0.1070356786 0.0679920220 nan nan nan nan 9.3426794152 nan nan nan nan
0.1073691230 0.0711024398 nan nan nan nan 9.3136649692 nan nan nan nan
0.1077025675 0.0742032220 nan nan nan nan 9.2848300083 nan nan nan nan
0.1080360120 0.0772944282 nan nan nan nan 9.2561728739 nan nan nan nan
0.1083694565 0.0803760833 nan nan nan nan 9.2276925530 nan nan nan nan
0.1087029010 0.0834482762 nan nan nan nan 9.1993868595 nan nan nan nan
0.1090363454 0.0865110687 nan nan nan nan 9.1712541245 nan nan nan nan
0.1093697899 0.0895645179 nan nan nan nan 9.1432927692 nan nan nan nan
0.1097032344 0.0926086540 nan nan nan nan 9.1155017210 nan nan nan nan
0.1100366789 0.0956435502 nan nan nan nan 9.0878791241 nan nan nan nan
0.1103701234 0.0986692725 nan nan nan nan 9.0604232716 nan nan nan nan
0.1107035679 0.1016858760 nan nan nan nan 9.0331326599 nan nan nan nan
0.1110370123 0.1046933956 nan nan nan nan 9.0060061614 nan nan nan nan
0.1113704568 0.1076918898 nan nan nan nan 8.9790422286 nan nan nan nan
0.1117039013 0.1106814285 nan nan nan nan 8.9522391204 nan nan nan nan
0.1120373458 0.1136620649 nan nan nan nan 8.9255954037 nan nan nan nan
0.1123707903 0.1166338385 nan nan nan nan 8.8991099005 nan nan nan nan
0.1127042347 0.1195967936 nan nan nan nan 8.8727813508 nan nan nan nan
0.1130376792 0.1225510039 nan nan nan nan 8.8466079827 nan nan nan nan
0.1133711237 0.1254965208 nan nan nan nan 8.8205884298 nan nan nan nan
0.1137045682 0.1284333881 nan nan nan nan 8.7947214675 nan nan nan nan
0.1140380127 0.1313616367 nan nan nan nan 8.7690061042 nan nan nan nan
0.1143714572 0.1342813438 nan nan nan nan 8.7434405407 nan nan nan nan
0.1147049016 0.1371925592 nan nan nan nan 8.7180234730 nan nan nan nan
0.1150383461 0.1400953307 nan nan nan nan 8.6927536338 nan nan nan nan
0.1153717906 0.1429896763 nan nan nan nan 8.6676302824 nan nan nan nan
0.1157052351 0.1458756770 nan nan nan nan 8.6426515946 nan nan nan nan
0.1160386796 0.1487533804 nan nan nan nan 8.6178163260 nan nan nan nan
0.1163721240 0.1516228343 nan nan nan nan 8.5931232460 nan nan nan nan
0.1167055685 0.1544840576 nan nan nan nan 8.5685716194 nan nan nan nan
0.1170390130 0.1573371211 nan nan nan nan 8.5441598288 nan nan nan nan
0.1173724575 0.1601820754 nan nan nan nan 8.5198866093 nan nan nan nan
0.1177059020 0.1630189666 nan nan nan nan 8.4957507856 nan nan nan nan
0.1180393464 0.1658478182 nan nan nan nan 8.4717515677 nan nan nan nan
0.1183727909 0.1686686878 nan nan nan nan 8.4478875923 nan nan nan nan
0.1187062354 0.1714816301 nan nan nan nan 8.4241575560 nan nan nan nan
0.1190396799 0.1742866894 nan nan nan nan 8.4005603356 nan nan nan nan
0.1193731244 0.1770838936 nan nan nan nan 8.3770950904 nan nan nan nan
0.1197065689 0.1798732878 nan nan nan nan 8.3537606949 nan nan nan nan
0.1200400133 0.1826549304 nan nan nan nan 8.3305558109 nan nan nan nan
0.1203734578 0.1854288642 nan nan nan nan 8.3074793641 nan nan nan nan
0.1207069023 0.1881951212 nan nan nan nan 8.2845304668 nan nan nan nan
0.1210403468 0.1909537347 nan nan nan nan 8.2617082166 nan nan nan nan
0.1213737913 0.1937047665 nan nan nan nan 8.2390112431 nan nan nan nan
0.1217072357 0.1964482579 nan nan nan nan 8.2164385187 nan nan nan nan
0.1220406802 0.1991842452 nan nan nan nan 8.1939891117 nan nan nan nan
0.1223741247 0.2019127498 nan nan nan nan 8.1716623291 nan nan nan nan
0.1227075692 0.2046338371 nan nan nan nan 8.1494567711 nan nan nan nan
0.1230410137 0.2073475472 nan nan nan nan 8.1273714541 nan nan nan nan
0.1233744582 0.2100539199 nan nan nan nan 8.1054054058 nan nan nan nan
0.1237079026 0.2127529658 nan nan nan nan 8.0835581294 nan nan nan nan
0.1240413471 0.2154447535 nan nan nan nan 8.0618281984 nan nan nan nan
0.1243747916 0.2181293218 nan nan nan nan 8.0402146709 nan nan nan nan
0.1247082361 0.2208067093 nan nan nan nan 8.0187166149 nan nan nan nan
0.1250416806 0.2234769308 nan nan nan nan 7.9973334837 nan nan nan nan
0.1253751250 0.2261400432 nan nan nan nan 7.9760640604 nan nan nan nan
0.1257085695 0.2287960889 nan nan nan nan 7.9549073647 nan nan nan nan
0.1260420140 0.2314451055 nan nan nan nan 7.9338625035 nan nan nan nan
0.1263754585 0.2340871117 nan nan nan nan 7.9129288812 nan nan nan nan
0.1267089030 0.2367221532 nan nan nan nan 7.8921054804 nan nan nan nan
0.1270423474 0.2393502761 nan nan nan nan 7.8713912844 nan nan nan nan
0.1273757919 0.2419715167 nan nan nan nan 7.8507854371 nan nan nan nan
0.1277092364 0.2445858976 nan nan nan nan 7.8302872972 nan nan nan nan
0.1280426809 0.2471934539 nan nan nan nan 7.8098960349 nan nan nan nan
0.1283761254 0.2497942350 nan nan nan nan 7.7896105998 nan nan nan nan
0.1287095699 0.2523882760 nan nan nan nan 7.7694301711 nan nan nan nan
0.1290430143 0.2549756034 nan nan nan nan 7.7493540646 nan nan nan nan
0.1293764588 0.2575562420 nan nan nan nan 7.7293816271 nan nan nan nan
0.1297099033 0.2601302443 nan nan nan nan 7.7095117771 nan nan nan nan
0.1300433478 0.2626976444 nan nan nan nan 7.6897437272 nan nan nan nan
0.1303767923 0.2652584725 nan nan nan nan 7.6700767532 nan nan nan nan
0.1307102367 0.2678127433 nan nan nan nan 7.6505103682 nan nan nan nan
0.1310436812 0.2703605127 nan nan nan nan 7.6310434620 nan nan nan nan
0.1313771257 0.2729018136 nan nan nan nan 7.6116752786 nan nan nan nan
0.1317105702 0.2754366787 nan nan nan nan 7.5924050697 nan nan nan nan
0.1320440147 0.2779651161 nan nan nan nan 7.5732324660 nan nan nan nan
0.1323774592 0.2804871818 nan nan nan nan 7.5541563696 nan nan nan nan
0.1327109036 0.2830029088 nan nan nan nan 7.5351760417 nan nan nan nan
0.1330443481 0.2855123287 nan nan nan nan 7.5162907636 nan nan nan nan
0.1333777926 0.2880154534 nan nan nan nan 7.4975001199 nan nan nan nan
0.1337112371 0.2905123289 nan nan nan nan 7.4788031818 nan nan nan nan
0.1340446816 0.2930029915 nan nan nan nan 7.4601991745 nan nan nan nan
0.1343781260 0.2954874720 nan nan nan nan 7.4416874076 nan nan nan nan
0.1347115705 0.2979657858 nan nan nan nan 7.4232674225 nan nan nan nan
0.1350450150 0.3004379693 nan nan nan nan 7.4049384497 nan nan nan nan
0.1353784595 0.3029040621 nan nan nan nan 7.3866996811 nan nan nan nan
0.1357119040 0.3053640939 nan nan nan nan 7.3685504532 nan nan nan nan
0.1360453484 0.3078180839 nan nan nan nan 7.3504902665 nan nan nan nan
0.1363787929 0.3102660590 nan nan nan nan 7.3325185024 nan nan nan nan
0.1367122374 0.3127080620 nan nan nan nan 7.3146343215 nan nan nan nan
0.1370456819 0.3151441217 nan nan nan nan 7.2968370857 nan nan nan nan
0.1373791264 0.3175742606 nan nan nan nan 7.2791262577 nan nan nan nan
0.1377125709 0.3199984969 nan nan nan nan 7.2615013608 nan nan nan nan
0.1380460153 0.3224168761 nan nan nan nan 7.2439615266 nan nan nan nan
0.1383794598 0.3248294263 nan nan nan nan 7.2265061416 nan nan nan nan
0.1387129043 0.3272361733 nan nan nan nan 7.2091346322 nan nan nan nan
0.1390463488 0.3296371268 nan nan nan nan 7.1918466564 nan nan nan nan
0.1393797933 0.3320323349 nan nan nan nan 7.1746413188 nan nan nan nan
0.1397132377 0.3344218252 nan nan nan nan 7.1575180287 nan nan nan nan
0.1400466822 0.3368056248 nan nan nan nan 7.1404762013 nan nan nan nan
0.1403801267 0.3391837398 nan nan nan nan 7.1235155552 nan nan nan nan
0.1407135712 0.3415562167 nan nan nan nan 7.1066352358 nan nan nan nan
0.1410470157 0.3439230836 nan nan nan nan 7.0898346528 nan nan nan nan
0.1413804602 0.3462843670 nan nan nan nan 7.0731132431 nan nan nan nan
0.1417139046 0.3486400763 nan nan nan nan 7.0564706848 nan nan nan nan
0.1420473491 0.3509902494 nan nan nan nan 7.0399062604 nan nan nan nan
0.1423807936 0.3533349173 nan nan nan nan 7.0234193470 nan nan nan nan
0.1427142381 0.3556741058 nan nan nan nan 7.0070094025 nan nan nan nan
0.1430476826 0.3580078277 nan nan nan nan 6.9906760669 nan nan nan nan
0.1433811270 0.3603361124 nan nan nan nan 6.9744187523 nan nan nan nan
0.1437145715 0.3626589938 nan nan nan nan 6.9582368055 nan nan nan nan
0.1440480160 0.3649764971 nan nan nan nan 6.9421297042 nan nan nan nan
0.1443814605 0.3672886383 nan nan nan nan 6.9260970525 nan nan nan nan
0.1447149050 0.3695954385 nan nan nan nan 6.9101383853 nan nan nan nan
0.1450483494 0.3718969346 nan nan nan nan 6.8942530211 nan nan nan nan
0.1453817939 0.3741931511 nan nan nan nan 6.8784404563 nan nan nan nan
0.1457152384 0.3764841070 nan nan nan nan 6.8627002614 nan nan nan nan
0.1460486829 0.3787698156 nan nan nan nan 6.8470320874 nan nan nan nan
0.1463821274 0.3810503166 nan nan nan nan 6.8314352261 nan nan nan nan
0.1467155719 0.3833256337 nan nan nan nan 6.8159091922 nan nan nan nan
0.1470490163 0.3855957890 nan nan nan nan 6.8004535242 nan nan nan nan
0.1473824608 0.3878607882 nan nan nan nan 6.7850679832 nan nan nan nan
0.1477159053 0.3901206737 nan nan nan nan 6.7697518362 nan nan nan nan
0.1480493498 0.3923754685 nan nan nan nan 6.7545046152 nan nan nan nan
0.1483827943 0.3946251954 nan nan nan nan 6.7393258564 nan nan nan nan
0.1487162387 0.3968698592 nan nan nan nan 6.7242153413 nan nan nan nan
0.1490496832 0.3991094986 nan nan nan nan 6.7091723977 nan nan nan nan
0.1493831277 0.4013441379 nan nan nan nan 6.6941965461 nan nan nan nan
0.1497165722 0.4035737994 nan nan nan nan 6.6792873391 nan nan nan nan
0.1500500167 0.4057984911 nan nan nan nan 6.6644445228 nan nan nan nan
0.1503834612 0.4080182439 nan nan nan nan 6.6496675374 nan nan nan nan
0.1507169056 0.4102330849 nan nan nan nan 6.6349558744 nan nan nan nan
0.1510503501 0.4124430358 nan nan nan nan 6.6203091022 nan nan nan nan
0.1513837946 0.4146481077 nan nan nan nan 6.6057269333 nan nan nan nan
0.1517172391 0.4168483238 nan nan nan nan 6.5912089147 nan nan nan nan
0.1520506836 0.4190437143 nan nan nan nan 6.5767545107 nan nan nan nan
0.1523841280 0.4212343001 nan nan nan nan 6.5623633046 nan nan nan nan
0.1527175725 0.4234200951 nan nan nan nan 6.5480349773 nan nan nan nan
0.1530510170 0.4256011156 nan nan nan nan 6.5337691771 nan nan nan nan
0.1533844615 0.4277773941 nan nan nan nan 6.5195653428 nan nan nan nan
0.1537179060 0.4299489512 nan nan nan nan 6.5054230718 nan nan nan nan
0.1540513505 0.4321158035 nan nan nan nan 6.4913420151 nan nan nan nan
0.1543847949 0.4342779604 nan nan nan nan 6.4773219174 nan nan nan nan
0.1547182394 0.4364354569 nan nan nan nan 6.4633621932 nan nan nan nan
0.1550516839 0.4385883130 nan nan nan nan 6.4494624537 nan nan nan nan
0.1553851284 0.4407365481 nan nan nan nan 6.4356223216 nan nan nan nan
0.1557185729 0.4428801648 nan nan nan nan 6.4218416329 nan nan nan nan
0.1560520173 0.4450192007 nan nan nan nan 6.4081197795 nan nan nan nan
0.1563854618 0.4471536752 nan nan nan nan 6.3944563857 nan nan nan nan
0.1567189063 0.4492836077 nan nan nan nan 6.3808510792 nan nan nan nan
0.1570523508 0.4514090021 nan nan nan nan 6.3673036874 nan nan nan nan
0.1573857953 0.4535298906 nan nan nan nan 6.3538136763 nan nan nan nan
0.1577192397 0.4556462947 nan nan nan nan 6.3403806511 nan nan nan nan
0.1580526842 0.4577582334 nan nan nan nan 6.3270042517 nan nan nan nan
0.1583861287 0.4598657132 nan nan nan nan 6.3136842746 nan nan nan nan
0.1587195732 0.4619687596 nan nan nan nan 6.3004202793 nan nan nan nan
0.1590530177 0.4640673968 nan nan nan nan 6.2872118452 nan nan nan nan
0.1593864622 0.4661616430 nan nan nan nan 6.2740586241 nan nan nan nan
0.1597199066 0.4682515077 nan nan nan nan 6.2609603832 nan nan nan nan
0.1600533511 0.4703370098 nan nan nan nan 6.2479167708 nan nan nan nan
0.1603867956 0.4724181758 nan nan nan nan 6.2349273420 nan nan nan nan
0.1607202401 0.4744950236 nan nan nan nan 6.2219917602 nan nan nan nan
0.1610536846 0.4765675652 nan nan nan nan 6.2091097643 nan nan nan nan
0.1613871290 0.4786358132 nan nan nan nan 6.1962810876 nan nan nan nan
0.1617205735 0.4806997965 nan nan nan nan 6.1835052621 nan nan nan nan
0.1620540180 0.4827595326 nan nan nan nan 6.1707819620 nan nan nan nan
0.1623874625 0.4848150359 nan nan nan nan 6.1581108999 nan nan nan nan
0.1627209070 0.4868663131 nan nan nan nan 6.1454918898 nan nan nan nan
0.1630543515 0.4889133951 nan nan nan nan 6.1329244417 nan nan nan nan
0.1633877959 0.4909562990 nan nan nan nan 6.1204082404 nan nan nan nan
0.1637212404 0.4929950420 nan nan nan nan 6.1079429736 nan nan nan nan
0.1640546849 0.4950296245 nan nan nan nan 6.0955285314 nan nan nan nan
0.1643881294 0.4970600798 nan nan nan nan 6.0831644039 nan nan nan nan
0.1647215739 0.4990864246 nan nan nan nan 6.0708502859 nan nan nan nan
0.1650550183 0.5011086755 nan nan nan nan 6.0585858750 nan nan nan nan
0.1653884628 0.5031268356 nan nan nan nan 6.0463710326 nan nan nan nan
0.1657219073 0.5051409321 nan nan nan nan 6.0342053312 nan nan nan nan
0.1660553518 0.5071509840 nan nan nan nan 6.0220884415 nan nan nan nan
0.1663887963 0.5091570075 nan nan nan nan 6.0100200706 nan nan nan nan
0.1667222407 0.5111590083 nan nan nan nan 5.9980000527 nan nan nan nan
0.1670556852 0.5131570074 nan nan nan nan 5.9860280389 nan nan nan nan
0.1673891297 0.5151510263 nan nan nan nan 5.9741036768 nan nan nan nan
0.1677225742 0.5171410808 nan nan nan nan 5.9622266827 nan nan nan nan
0.1680560187 0.5191271790 nan nan nan nan 5.9503968651 nan nan nan nan
0.1683894632 0.5211093361 nan nan nan nan 5.9386139499 nan nan nan nan
0.1687229076 0.5230875757 nan nan nan nan 5.9268775630 nan nan nan nan
0.1690563521 0.5250619134 nan nan nan nan 5.9151874295 nan nan nan nan
0.1693897966 0.5270323596 nan nan nan nan 5.9035433331 nan nan nan nan
0.1697232411 0.5289989239 nan nan nan nan 5.8919450715 nan nan nan nan
0.1700566856 0.5309616321 nan nan nan nan 5.8803922496 nan nan nan nan
0.1703901300 0.5329204992 nan nan nan nan 5.8688846014 nan nan nan nan
0.1707235745 0.5348755383 nan nan nan nan 5.8574218867 nan nan nan nan
0.1710570190 0.5368267532 nan nan nan nan 5.8460039717 nan nan nan nan
0.1713904635 0.5387741718 nan nan nan nan 5.8346304418 nan nan nan nan
0.1717239080 0.5407178091 nan nan nan nan 5.8233010389 nan nan nan nan
0.1720573525 0.5426576795 nan nan nan nan 5.8120155070 nan nan nan nan
0.1723907969 0.5445937832 nan nan nan nan 5.8007737584 nan nan nan nan
0.1727242414 0.5465261488 nan nan nan nan 5.7895753788 nan nan nan nan
0.1730576859 0.5484547911 nan nan nan nan 5.7784201118 nan nan nan nan
0.1733911304 0.5503797244 nan nan nan nan 5.7673077091 nan nan nan nan
0.1737245749 0.5523009513 nan nan nan nan 5.7562380580 nan nan nan nan
0.1740580193 0.5542184947 nan nan nan nan 5.7452108138 nan nan nan nan
0.1743914638 0.5561323716 nan nan nan nan 5.7342256985 nan nan nan nan
0.1747249083 0.5580425961 nan nan nan nan 5.7232824715 nan nan nan nan
0.1750583528 0.5599491730 nan nan nan nan 5.7123809959 nan nan nan nan
0.1753917973 0.5618521199 nan nan nan nan 5.7015209938 nan nan nan nan
0.1757252417 0.5637514558 nan nan nan nan 5.6907021668 nan nan nan nan
0.1760586862 0.5656471945 nan nan nan nan 5.6799242814 nan nan nan nan
0.1763921307 0.5675393433 nan nan nan nan 5.6691871777 nan nan nan nan
0.1767255752 0.5694279141 nan nan nan nan 5.6584906418 nan nan nan nan
0.1770590197 0.5713129283 nan nan nan nan 5.6478343556 nan nan nan nan
0.1773924642 0.5731943994 nan nan nan nan 5.6372180927 nan nan nan nan
0.1777259086 0.5750723366 nan nan nan nan 5.6266416712 nan nan nan nan
0.1780593531 0.5769467470 nan nan nan nan 5.6161049383 nan nan nan nan
0.1783927976 0.5788176539 nan nan nan nan 5.6056075573 nan nan nan nan
0.1787262421 0.5806850704 nan nan nan nan 5.5951493084 nan nan nan nan
0.1790596866 0.5825490081 nan nan nan nan 5.5847299890 nan nan nan nan
0.1793931310 0.5844094688 nan nan nan nan 5.5743495045 nan nan nan nan
0.1797265755 0.5862664780 nan nan nan nan 5.5640075007 nan nan nan nan
0.1800600200 0.5881200484 nan nan nan nan 5.5537037640 nan nan nan nan
0.1803934645 0.5899701926 nan nan nan nan 5.5434380829 nan nan nan nan
0.1807269090 0.5918169108 nan nan nan nan 5.5332103862 nan nan nan nan
0.1810603535 0.5936602272 nan nan nan nan 5.5230203351 nan nan nan nan
0.1813937979 0.5955001552 nan nan nan nan 5.5128677118 nan nan nan nan
0.1817272424 0.5973367074 nan nan nan nan 5.5027523105 nan nan nan nan
0.1820606869 0.5991698859 nan nan nan nan 5.4926740381 nan nan nan nan
0.1823941314 0.6009997099 nan nan nan nan 5.4826326153 nan nan nan nan
0.1827275759 0.6028261950 nan nan nan nan 5.4726278051 nan nan nan nan
0.1830610203 0.6046493533 nan nan nan nan 5.4626594077 nan nan nan nan
0.1833944648 0.6064691892 nan nan nan nan 5.4527273087 nan nan nan nan
0.1837279093 0.6082857170 nan nan nan nan 5.4428312861 nan nan nan nan
0.1840613538 0.6100989541 nan nan nan nan 5.4329710843 nan nan nan nan
0.1843947983 0.6119089125 nan nan nan nan 5.4231465095 nan nan nan nan
0.1847282427 0.6137155986 nan nan nan nan 5.4133574267 nan nan nan nan
0.1850616872 0.6155190220 nan nan nan nan 5.4036036688 nan nan nan nan
0.1853951317 0.6173192019 nan nan nan nan 5.3938849628 nan nan nan nan
0.1857285762 0.6191161502 nan nan nan nan 5.3842011202 nan nan nan nan
0.1860620207 0.6209098752 nan nan nan nan 5.3745519868 nan nan nan nan
0.1863954652 0.6227003819 nan nan nan nan 5.3649374477 nan nan nan nan
0.1867289096 0.6244876914 nan nan nan nan 5.3553572134 nan nan nan nan
0.1870623541 0.6262718152 nan nan nan nan 5.3458111007 nan nan nan nan
0.1873957986 0.6280527637 nan nan nan nan 5.3362989368 nan nan nan nan
0.1877292431 0.6298305374 nan nan nan nan 5.3268206570 nan nan nan nan
0.1880626876 0.6316051592 nan nan nan nan 5.3173759559 nan nan nan nan
0.1883961320 0.6333766403 nan nan nan nan 5.3079646556 nan nan nan nan
0.1887295765 0.6351449918 nan nan nan nan 5.2985865793 nan nan nan nan
0.1890630210 0.6369102136 nan nan nan nan 5.2892416686 nan nan nan nan
0.1893964655 0.6386723266 nan nan nan nan 5.2799296448 nan nan nan nan
0.1897299100 0.6404313429 nan nan nan nan 5.2706503211 nan nan nan nan
0.1900633545 0.6421872735 nan nan nan nan 5.2614035255 nan nan nan nan
0.1903967989 0.6439401203 nan nan nan nan 5.2521891801 nan nan nan nan
0.1907302434 0.6456898995 nan nan nan nan 5.2430070575 nan nan nan nan
0.1910636879 0.6474366252 nan nan nan nan 5.2338569536 nan nan nan nan
0.1913971324 0.6491803081 nan nan nan nan 5.2247387014 nan nan nan nan
0.1917305769 0.6509209522 nan nan nan nan 5.2156522038 nan nan nan nan
0.1920640213 0.6526585691 nan nan nan nan 5.2065972830 nan nan nan nan
0.1923974658 0.6543931748 nan nan nan nan 5.1975737185 nan nan nan nan
0.1927309103 0.6561247798 nan nan nan nan 5.1885813477 nan nan nan nan
0.1930643548 0.6578533898 nan nan nan nan 5.1796200556 nan nan nan nan
0.1933977993 0.6595790123 nan nan nan nan 5.1706897116 nan nan nan nan
0.1937312437 0.6613016651 nan nan nan nan 5.1617900795 nan nan nan nan
0.1940646882 0.6630213582 nan nan nan nan 5.1529210012 nan nan nan nan
0.1943981327 0.6647380995 nan nan nan nan 5.1440823444 nan nan nan nan
0.1947315772 0.6664518921 nan nan nan nan 5.1352740239 nan nan nan nan
0.1950650217 0.6681627554 nan nan nan nan 5.1264957885 nan nan nan nan
0.1953984662 0.6698706995 nan nan nan nan 5.1177474844 nan nan nan nan
0.1957319106 0.6715757339 nan nan nan nan 5.1090289626 nan nan nan nan
0.1960653551 0.6732778577 nan nan nan nan 5.1003401816 nan nan nan nan
0.1963987996 0.6749770919 nan nan nan nan 5.0916808758 nan nan nan nan
0.1967322441 0.6766734464 nan nan nan nan 5.0830508956 nan nan nan nan
0.1970656886 0.6783669309 nan nan nan nan 5.0744500925 nan nan nan nan
0.1973991330 0.6800575453 nan nan nan nan 5.0658784176 nan nan nan nan
0.1977325775 0.6817453074 nan nan nan nan 5.0573356408 nan nan nan nan
0.1980660220 0.6834302285 nan nan nan nan 5.0488216001 nan nan nan nan
0.1983994665 0.6851123182 nan nan nan nan 5.0403361509 nan nan nan nan
0.1987329110 0.6867915781 nan nan nan nan 5.0318792270 nan nan nan nan
0.1990663555 0.6884680220 nan nan nan nan 5.0234506426 nan nan nan nan
0.1993997999 0.6901416629 nan nan nan nan 5.0150502206 nan nan nan nan
0.1997332444 0.6918125100 nan nan nan nan 5.0066778202 nan nan nan nan
0.2000666889 0.6934805670 nan nan nan nan 4.9983333582 nan nan nan nan
0.2004001334 0.6951458435 nan nan nan nan 4.9900166920 nan nan nan nan
0.2007335779 0.6968083541 nan nan nan nan 4.9817276294 nan nan nan nan
0.2010670223 0.6984681079 nan nan nan nan 4.9734660335 nan nan nan nan
0.2014004668 0.7001251105 nan nan nan nan 4.9652318050 nan nan nan nan
0.2017339113 0.7017793673 nan nan nan nan 4.9570248424 nan nan nan nan
0.2020673558 0.7034308947 nan nan nan nan 4.9488449396 nan nan nan nan
0.2024008003 0.7050797017 nan nan nan nan 4.9406919630 nan nan nan nan
0.2027342447 0.7067257953 nan nan nan nan 4.9325657981 nan nan nan nan
0.2030676892 0.7083691774 nan nan nan nan 4.9244663827 nan nan nan nan
0.2034011337 0.7100098658 nan nan nan nan 4.9163934974 nan nan nan nan
0.2037345782 0.7116478694 nan nan nan nan 4.9083470121 nan nan nan nan
0.2040680227 0.7132831967 nan nan nan nan 4.9003267976 nan nan nan nan
0.2044014672 0.7149158462 nan nan nan nan 4.8923328289 nan nan nan nan
0.2047349116 0.7165458369 nan nan nan nan 4.8843648745 nan nan nan nan
0.2050683561 0.7181731776 nan nan nan nan 4.8764228076 nan nan nan nan
0.2054018006 0.7197978769 nan nan nan nan 4.8685065021 nan nan nan nan
0.2057352451 0.7214199347 nan nan nan nan 4.8606159169 nan nan nan nan
0.2060686896 0.7230393664 nan nan nan nan 4.8527508610 nan nan nan nan
0.2064021340 0.7246561822 nan nan nan nan 4.8449111929 nan nan nan nan
0.2067355785 0.7262703906 nan nan nan nan 4.8370967902 nan nan nan nan
0.2070690230 0.7278819933 nan nan nan nan 4.8293075958 nan nan nan nan
0.2074024675 0.7294910019 nan nan nan nan 4.8215434578 nan nan nan nan
0.2077359120 0.7310974281 nan nan nan nan 4.8138042211 nan nan nan nan
0.2080693565 0.7327012803 nan nan nan nan 4.8060897660 nan nan nan nan
0.2084028009 0.7343025618 nan nan nan nan 4.7984000207 nan nan nan nan
0.2087362454 0.7359012805 nan nan nan nan 4.7907348707 nan nan nan nan
0.2090696899 0.7374974498 nan nan nan nan 4.7830941476 nan nan nan nan
0.2094031344 0.7390910778 nan nan nan nan 4.7754777349 nan nan nan nan
0.2097365789 0.7406821695 nan nan nan nan 4.7678855462 nan nan nan nan
0.2100700233 0.7422707291 nan nan nan nan 4.7603175031 nan nan nan nan
0.2104034678 0.7438567716 nan nan nan nan 4.7527734246 nan nan nan nan
0.2107369123 0.7454403050 nan nan nan nan 4.7452531970 nan nan nan nan
0.2110703568 0.7470213357 nan nan nan nan 4.7377567201 nan nan nan nan
0.2114038013 0.7485998646 nan nan nan nan 4.7302839503 nan nan nan nan
0.2117372457 0.7501759080 nan nan nan nan 4.7228346943 nan nan nan nan
0.2120706902 0.7517494737 nan nan nan nan 4.7154088412 nan nan nan nan
0.2124041347 0.7533205696 nan nan nan nan 4.7080062812 nan nan nan nan
0.2127375792 0.7548891940 nan nan nan nan 4.7006269932 nan nan nan nan
0.2130710237 0.7564553636 nan nan nan nan 4.6932707831 nan nan nan nan
0.2134044682 0.7580190864 nan nan nan nan 4.6859375391 nan nan nan nan
0.2137379126 0.7595803702 nan nan nan nan 4.6786271542 nan nan nan nan
0.2140713571 0.7611392148 nan nan nan nan 4.6713395927 nan nan nan nan
0.2144048016 0.7626956336 nan nan nan nan 4.6640746960 nan nan nan nan
0.2147382461 0.7642496359 nan nan nan nan 4.6568323395 nan nan nan nan
0.2150716906 0.7658012294 nan nan nan nan 4.6496124186 nan nan nan nan
0.2154051350 0.7673504155 nan nan nan nan 4.6424148839 nan nan nan nan
0.2157385795 0.7688972040 nan nan nan nan 4.6352396109 nan nan nan nan
0.2160720240 0.7704416060 nan nan nan nan 4.6280864626 nan nan nan nan
0.2164054685 0.7719836287 nan nan nan nan 4.6209553369 nan nan nan nan
0.2167389130 0.7735232753 nan nan nan nan 4.6138461711 nan nan nan nan
0.2170723575 0.7750605520 nan nan nan nan 4.6067588734 nan nan nan nan
0.2174058019 0.7765954714 nan nan nan nan 4.5996932951 nan nan nan nan
0.2177392464 0.7781280407 nan nan nan nan 4.5926493367 nan nan nan nan
0.2180726909 0.7796582645 nan nan nan nan 4.5856269221 nan nan nan nan
0.2184061354 0.7811861458 nan nan nan nan 4.5786259917 nan nan nan nan
0.2187395799 0.7827116984 nan nan nan nan 4.5716463852 nan nan nan nan
0.2190730243 0.7842349295 nan nan nan nan 4.5646880054 nan nan nan nan
0.2194064688 0.7857558451 nan nan nan nan 4.5577507639 nan nan nan nan
0.2197399133 0.7872744450 nan nan nan nan 4.5508346316 nan nan nan nan
0.2200733578 0.7887907445 nan nan nan nan 4.5439394372 nan nan nan nan
0.2204068023 0.7903047505 nan nan nan nan 4.5370650859 nan nan nan nan
0.2207402467 0.7918164699 nan nan nan nan 4.5302114834 nan nan nan nan
0.2210736912 0.7933259012 nan nan nan nan 4.5233786117 nan nan nan nan
0.2214071357 0.7948330590 nan nan nan nan 4.5165663073 nan nan nan nan
0.2217405802 0.7963379510 nan nan nan nan 4.5097744716 nan nan nan nan
0.2220740247 0.7978405837 nan nan nan nan 4.5030030124 nan nan nan nan
0.2224074692 0.7993409574 nan nan nan nan 4.4962518989 nan nan nan nan
0.2227409136 0.8008390832 nan nan nan nan 4.4895209988 nan nan nan nan
0.2230743581 0.8023349702 nan nan nan nan 4.4828102018 nan nan nan nan
0.2234078026 0.8038286250 nan nan nan nan 4.4761194179 nan nan nan nan
0.2237412471 0.8053200490 nan nan nan nan 4.4694486040 nan nan nan nan
0.2240746916 0.8068092504 nan nan nan nan 4.4627976577 nan nan nan nan
0.2244081360 0.8082962396 nan nan nan nan 4.4561664576 nan nan nan nan
0.2247415805 0.8097810229 nan nan nan nan 4.4495549159 nan nan nan nan
0.2250750250 0.8112636035 nan nan nan nan 4.4429629773 nan nan nan nan
0.2254084695 0.8127439862 nan nan nan nan 4.4363905686 nan nan nan nan
0.2257419140 0.8142221827 nan nan nan nan 4.4298375576 nan nan nan nan
0.2260753585 0.8156981995 nan nan nan nan 4.4233038587 nan nan nan nan
0.2264088029 0.8171720408 nan nan nan nan 4.4167894047 nan nan nan nan
0.2267422474 0.8186437087 nan nan nan nan 4.4102941507 nan nan nan nan
0.2270756919 0.8201132159 nan nan nan nan 4.4038179540 nan nan nan nan
0.2274091364 0.8215805690 nan nan nan nan 4.3973607311 nan nan nan nan
0.2277425809 0.8230457735 nan nan nan nan 4.3909224035 nan nan nan nan
0.2280760253 0.8245088285 nan nan nan nan 4.3845029535 nan nan nan nan
0.2284094698 0.8259697481 nan nan nan nan 4.3781022285 nan nan nan nan
0.2287429143 0.8274285385 nan nan nan nan 4.3717201467 nan nan nan nan
0.2290763588 0.8288852060 nan nan nan nan 4.3653566269 nan nan nan nan
0.2294098033 0.8303397492 nan nan nan nan 4.3590116536 nan nan nan nan
0.2297432477 0.8317921809 nan nan nan nan 4.3526850885 nan nan nan nan
0.2300766922 0.8332425081 nan nan nan nan 4.3463768439 nan nan nan nan
0.2304101367 0.8346907369 nan nan nan nan 4.3400868402 nan nan nan nan
0.2307435812 0.8361368674 nan nan nan nan 4.3338150503 nan nan nan nan
0.2310770257 0.8375809092 nan nan nan nan 4.3275613638 nan nan nan nan
0.2314104702 0.8390228708 nan nan nan nan 4.3213256822 nan nan nan nan
0.2317439146 0.8404627581 nan nan nan nan 4.3151079281 nan nan nan nan
0.2320773591 0.8419005726 nan nan nan nan 4.3089080628 nan nan nan nan
0.2324108036 0.8433363210 nan nan nan nan 4.3027260027 nan nan nan nan
0.2327442481 0.8447700130 nan nan nan nan 4.2965616394 nan nan nan nan
0.2330776926 0.8462016543 nan nan nan nan 4.2904148970 nan nan nan nan
0.2334111370 0.8476312479 nan nan nan nan 4.2842857261 nan nan nan nan
0.2337445815 0.8490587975 nan nan nan nan 4.2781740690 nan nan nan nan
0.2340780260 0.8504843141 nan nan nan nan 4.2720798074 nan nan nan nan
0.2344114705 0.8519078035 nan nan nan nan 4.2660028671 nan nan nan nan
0.2347449150 0.8533292696 nan nan nan nan 4.2599431884 nan nan nan nan
0.2350783595 0.8547487136 nan nan nan nan 4.2539007384 nan nan nan nan
0.2354118039 0.8561661476 nan nan nan nan 4.2478753894 nan nan nan nan
0.2357452484 0.8575815772 nan nan nan nan 4.2418670690 nan nan nan nan
0.2360786929 0.8589950078 nan nan nan nan 4.2358757072 nan nan nan nan
0.2364121374 0.8604064377 nan nan nan nan 4.2299012953 nan nan nan nan
0.2367455819 0.8618158802 nan nan nan nan 4.2239436967 nan nan nan nan
0.2370790263 0.8632233408 nan nan nan nan 4.2180028405 nan nan nan nan
0.2374124708 0.8646288251 nan nan nan nan 4.2120786563 nan nan nan nan
0.2377459153 0.8660323320 nan nan nan nan 4.2061711304 nan nan nan nan
0.2380793598 0.8674338726 nan nan nan nan 4.2002801458 nan nan nan nan
0.2384128043 0.8688334534 nan nan nan nan 4.1944056238 nan nan nan nan
0.2387462487 0.8702310801 nan nan nan nan 4.1885474956 nan nan nan nan
0.2390796932 0.8716267526 nan nan nan nan 4.1827057368 nan nan nan nan
0.2394131377 0.8730204794 nan nan nan nan 4.1768802552 nan nan nan nan
0.2397465822 0.8744122683 nan nan nan nan 4.1710709626 nan nan nan nan
0.2400800267 0.8758021246 nan nan nan nan 4.1652777916 nan nan nan nan
0.2404134712 0.8771900498 nan nan nan nan 4.1595007078 nan nan nan nan
0.2407469156 0.8785760495 nan nan nan nan 4.1537396428 nan nan nan nan
0.2410803601 0.8799601326 nan nan nan nan 4.1479944991 nan nan nan nan
0.2414138046 0.8813423045 nan nan nan nan 4.1422652109 nan nan nan nan
0.2417472491 0.8827225679 nan nan nan nan 4.1365517339 nan nan nan nan
0.2420806936 0.8841009256 nan nan nan nan 4.1308540228 nan nan nan nan
0.2424141380 0.8854773879 nan nan nan nan 4.1251719714 nan nan nan nan
0.2427475825 0.8868519599 nan nan nan nan 4.1195055152 nan nan nan nan
0.2430810270 0.8882246457 nan nan nan nan 4.1138546002 nan nan nan nan
0.2434144715 0.8895954453 nan nan nan nan 4.1082192039 nan nan nan nan
0.2437479160 0.8909643701 nan nan nan nan 4.1025992110 nan nan nan nan
0.2440813605 0.8923314254 nan nan nan nan 4.0969945588 nan nan nan nan
0.2444148049 0.8936966161 nan nan nan nan 4.0914051844 nan nan nan nan
0.2447482494 0.8950599401 nan nan nan nan 4.0858310855 nan nan nan nan
0.2450816939 0.8964214096 nan nan nan nan 4.0802721401 nan nan nan nan
0.2454151384 0.8977810299 nan nan nan nan 4.0747282862 nan nan nan nan
0.2457485829 0.8991388058 nan nan nan nan 4.0691994624 nan nan nan nan
0.2460820273 0.9004947364 nan nan nan nan 4.0636856564 nan nan nan nan
0.2464154718 0.9018488315 nan nan nan nan 4.0581867692 nan nan nan nan
0.2467489163 0.9032010971 nan nan nan nan 4.0527027296 nan nan nan nan
0.2470823608 0.9045515384 nan nan nan nan 4.0472334777 nan nan nan nan
0.2474158053 0.9059001554 nan nan nan nan 4.0417789917 nan nan nan nan
0.2477492497 0.9072469554 nan nan nan nan 4.0363391946 nan nan nan nan
0.2480826942 0.9085919456 nan nan nan nan 4.0309140065 nan nan nan nan
0.2484161387 0.9099351310 nan nan nan nan 4.0255033689 nan nan nan nan
0.2487495832 0.9112765129 nan nan nan nan 4.0201072507 nan nan nan nan
0.2490830277 0.9126160960 nan nan nan nan 4.0147255963 nan nan nan nan
0.2494164722 0.9139538886 nan nan nan nan 4.0093583175 nan nan nan nan
0.2497499166 0.9152898957 nan nan nan nan 4.0040053569 nan nan nan nan
0.2500833611 0.9166241198 nan nan nan nan 3.9986666746 nan nan nan nan
0.2504168056 0.9179565628 nan nan nan nan 3.9933422356 nan nan nan nan
0.2507502501 0.9192872346 nan nan nan nan 3.9880319439 nan nan nan nan
0.2510836946 0.9206161396 nan nan nan nan 3.9827357430 nan nan nan nan
0.2514171390 0.9219432818 nan nan nan nan 3.9774535844 nan nan nan nan
0.2517505835 0.9232686606 nan nan nan nan 3.9721854533 nan nan nan nan
0.2520840280 0.9245922868 nan nan nan nan 3.9669312457 nan nan nan nan
0.2524174725 0.9259141650 nan nan nan nan 3.9616909066 nan nan nan nan
0.2527509170 0.9272342997 nan nan nan nan 3.9564643811 nan nan nan nan
0.2530843615 0.9285526891 nan nan nan nan 3.9512516671 nan nan nan nan
0.2534178059 0.9298693439 nan nan nan nan 3.9460526598 nan nan nan nan
0.2537512504 0.9311842691 nan nan nan nan 3.9408673032 nan nan nan nan
0.2540846949 0.9324974692 nan nan nan nan 3.9356955435 nan nan nan nan
0.2544181394 0.9338089433 nan nan nan nan 3.9305373697 nan nan nan nan
0.2547515839 0.9351186999 nan nan nan nan 3.9253926975 nan nan nan nan
0.2550850283 0.9364267449 nan nan nan nan 3.9202614626 nan nan nan nan
0.2554184728 0.9377330828 nan nan nan nan 3.9151436125 nan nan nan nan
0.2557519173 0.9390377138 nan nan nan nan 3.9100391273 nan nan nan nan
0.2560853618 0.9403406441 nan nan nan nan 3.9049479427 nan nan nan nan
0.2564188063 0.9416418805 nan nan nan nan 3.8998699866 nan nan nan nan
0.2567522508 0.9429414275 nan nan nan nan 3.8948052075 nan nan nan nan
0.2570856952 0.9442392865 nan nan nan nan 3.8897535771 nan nan nan nan
0.2574191397 0.9455354611 nan nan nan nan 3.8847150504 nan nan nan nan
0.2577525842 0.9468299595 nan nan nan nan 3.8796895475 nan nan nan nan
0.2580860287 0.9481227858 nan nan nan nan 3.8746770181 nan nan nan nan
0.2584194732 0.9494139428 nan nan nan nan 3.8696774258 nan nan nan nan
0.2587529176 0.9507034315 nan nan nan nan 3.8646907442 nan nan nan nan
0.2590863621 0.9519912612 nan nan nan nan 3.8597168861 nan nan nan nan
0.2594198066 0.9532774361 nan nan nan nan 3.8547558020 nan nan nan nan
0.2597532511 0.9545619598 nan nan nan nan 3.8498074478 nan nan nan nan
0.2600866956 0.9558448313 nan nan nan nan 3.8448718152 nan nan nan nan
0.2604201400 0.9571260607 nan nan nan nan 3.8399488097 nan nan nan nan
0.2607535845 0.9584056522 nan nan nan nan 3.8350383831 nan nan nan nan
0.2610870290 0.9596836100 nan nan nan nan 3.8301404872 nan nan nan nan
0.2614204735 0.9609599323 nan nan nan nan 3.8252551198 nan nan nan nan
0.2617539180 0.9622346287 nan nan nan nan 3.8203821912 nan nan nan nan
0.2620873625 0.9635077039 nan nan nan nan 3.8155216500 nan nan nan nan
0.2624208069 0.9647791619 nan nan nan nan 3.8106734492 nan nan nan nan
0.2627542514 0.9660490021 nan nan nan nan 3.8058375785 nan nan nan nan
0.2630876959 0.9673172318 nan nan nan nan 3.8010139664 nan nan nan nan
0.2634211404 0.9685838567 nan nan nan nan 3.7962025543 nan nan nan nan
0.2637545849 0.9698488808 nan nan nan nan 3.7914032961 nan nan nan nan
0.2640880293 0.9711123045 nan nan nan nan 3.7866161736 nan nan nan nan
0.2644214738 0.9723741328 nan nan nan nan 3.7818411332 nan nan nan nan
0.2647549183 0.9736343724 nan nan nan nan 3.7770781091 nan nan nan nan
0.2650883628 0.9748930273 nan nan nan nan 3.7723270561 nan nan nan nan
0.2654218073 0.9761500989 nan nan nan nan 3.7675879484 nan nan nan nan
0.2657552518 0.9774055901 nan nan nan nan 3.7628607497 nan nan nan nan
0.2660886962 0.9786595085 nan nan nan nan 3.7581453873 nan nan nan nan
0.2664221407 0.9799118581 nan nan nan nan 3.7534418169 nan nan nan nan
0.2667555852 0.9811626412 nan nan nan nan 3.7487500051 nan nan nan nan
0.2670890297 0.9824118586 nan nan nan nan 3.7440699328 nan nan nan nan
0.2674224742 0.9836595189 nan nan nan nan 3.7394015203 nan nan nan nan
0.2677559186 0.9849056259 nan nan nan nan 3.7347447241 nan nan nan nan
0.2680893631 0.9861501832 nan nan nan nan 3.7300995039 nan nan nan nan
0.2684228076 0.9873931892 nan nan nan nan 3.7254658566 nan nan nan nan
0.2687562521 0.9886346536 nan nan nan nan 3.7208436962 nan nan nan nan
0.2690896966 0.9898745800 nan nan nan nan 3.7162329801 nan nan nan nan
0.2694231410 0.9911129724 nan nan nan nan 3.7116336658 nan nan nan nan
0.2697565855 0.9923498292 nan nan nan nan 3.7070457512 nan nan nan nan
0.2700900300 0.9935851588 nan nan nan nan 3.7024691590 nan nan nan nan
0.2704234745 0.9948189657 nan nan nan nan 3.6979038423 nan nan nan nan
0.2707569190 0.9960512536 nan nan nan nan 3.6933497596 nan nan nan nan
0.2710903635 0.9972820220 nan nan nan nan 3.6888069012 nan nan nan nan
0.2714238079 0.9985112772 nan nan nan nan 3.6842752066 nan nan nan nan
0.2717572524 0.9997390246 nan nan nan nan 3.6797546221 nan nan nan nan
0.2720906969 nan 0.0015272737 nan nan nan nan 5.8160550724 nan nan nan
0.2724241414 nan 0.0034658241 nan nan nan nan 5.8113534051 nan nan nan
0.2727575859 nan 0.0054028025 nan nan nan nan 5.8066668063 nan nan nan
0.2730910303 nan 0.0073382250 nan nan nan nan 5.8019951278 nan nan nan
0.2734244748 nan 0.0092720922 nan nan nan nan 5.7973383658 nan nan nan
0.2737579193 nan 0.0112044056 nan nan nan nan 5.7926965128 nan nan nan
0.2740913638 nan 0.0131351755 nan nan nan nan 5.7880694739 nan nan nan
0.2744248083 nan 0.0150644096 nan nan nan nan 5.7834571795 nan nan nan
0.2747582528 nan 0.0169921084 nan nan nan nan 5.7788596315 nan nan nan
0.2750916972 nan 0.0189182667 nan nan nan nan 5.7742768845 nan nan nan
0.2754251417 nan 0.0208429048 nan nan nan nan 5.7697087481 nan nan nan
0.2757585862 nan 0.0227660250 nan nan nan nan 5.7651552070 nan nan nan
0.2760920307 nan 0.0246876282 nan nan nan nan 5.7606162565 nan nan nan
0.2764254752 nan 0.0266077164 nan nan nan nan 5.7560918841 nan nan nan
0.2767589196 nan 0.0285263031 nan nan nan nan 5.7515819660 nan nan nan
0.2770923641 nan 0.0304433891 nan nan nan nan 5.7470864999 nan nan nan
0.2774258086 nan 0.0323589728 nan nan nan nan 5.7426055081 nan nan nan
0.2777592531 nan 0.0342730657 nan nan nan nan 5.7381388850 nan nan nan
0.2780926976 nan 0.0361856733 nan nan nan nan 5.7336865852 nan nan nan
0.2784261420 nan 0.0380968022 nan nan nan nan 5.7292485506 nan nan nan
0.2787595865 nan 0.0400064573 nan nan nan nan 5.7248247416 nan nan nan
0.2790930310 nan 0.0419146263 nan nan nan nan 5.7204152826 nan nan nan
0.2794264755 nan 0.0438213312 nan nan nan nan 5.7160199684 nan nan nan
0.2797599200 nan 0.0457265751 nan nan nan nan 5.7116387767 nan nan nan
0.2800933645 nan 0.0476303636 nan nan nan nan 5.7072716604 nan nan nan
0.2804268089 nan 0.0495326995 nan nan nan nan 5.7029185993 nan nan nan
0.2807602534 nan 0.0514335828 nan nan nan nan 5.6985796008 nan nan nan
0.2810936979 nan 0.0533330170 nan nan nan nan 5.6942546384 nan nan nan
0.2814271424 nan 0.0552310134 nan nan nan nan 5.6899436115 nan nan nan
0.2817605869 nan 0.0571275771 nan nan nan nan 5.6856464777 nan nan nan
0.2820940313 nan 0.0590227126 nan nan nan nan 5.6813632018 nan nan nan
0.2824274758 nan 0.0609164230 nan nan nan nan 5.6770937600 nan nan nan
0.2827609203 nan 0.0628087097 nan nan nan nan 5.6728381493 nan nan nan
0.2830943648 nan 0.0646995745 nan nan nan nan 5.6685963590 nan nan nan
0.2834278093 nan 0.0665890294 nan nan nan nan 5.6643682827 nan nan nan
0.2837612538 nan 0.0684770779 nan nan nan nan 5.6601538932 nan nan nan
0.2840946982 nan 0.0703637251 nan nan nan nan 5.6559531499 nan nan nan
0.2844281427 nan 0.0722489754 nan nan nan nan 5.6517660188 nan nan nan
0.2847615872 nan 0.0741328308 nan nan nan nan 5.6475924902 nan nan nan
0.2850950317 nan 0.0760152966 nan nan nan nan 5.6434325214 nan nan nan
0.2854284762 nan 0.0778963734 nan nan nan nan 5.6392861146 nan nan nan
0.2857619206 nan 0.0797760744 nan nan nan nan 5.6351531519 nan nan nan
0.2860953651 nan 0.0816543971 nan nan nan nan 5.6310336668 nan nan nan
0.2864288096 nan 0.0835313494 nan nan nan nan 5.6269275905 nan nan nan
0.2867622541 nan 0.0854069330 nan nan nan nan 5.6228349177 nan nan nan
0.2870956986 nan 0.0872811542 nan nan nan nan 5.6187555957 nan nan nan
0.2874291430 nan 0.0891540185 nan nan nan nan 5.6146895820 nan nan nan
0.2877625875 nan 0.0910255301 nan nan nan nan 5.6106368439 nan nan nan
0.2880960320 nan 0.0928956934 nan nan nan nan 5.6065973489 nan nan nan
0.2884294765 nan 0.0947645128 nan nan nan nan 5.6025710647 nan nan nan
0.2887629210 nan 0.0966319890 nan nan nan nan 5.5985579940 nan nan nan
0.2890963655 nan 0.0984981296 nan nan nan nan 5.5945580744 nan nan nan
0.2894298099 nan 0.1003629393 nan nan nan nan 5.5905712695 nan nan nan
0.2897632544 nan 0.1022264218 nan nan nan nan 5.5865975541 nan nan nan
0.2900966989 nan 0.1040885823 nan nan nan nan 5.5826368872 nan nan nan
0.2904301434 nan 0.1059494263 nan nan nan nan 5.5786892270 nan nan nan
0.2907635879 nan 0.1078089517 nan nan nan nan 5.5747546041 nan nan nan
0.2910970323 nan 0.1096671678 nan nan nan nan 5.5708329399 nan nan nan
0.2914304768 nan 0.1115240777 nan nan nan nan 5.5669242142 nan nan nan
0.2917639213 nan 0.1133796880 nan nan nan nan 5.5630283731 nan nan nan
0.2920973658 nan 0.1152340029 nan nan nan nan 5.5591453875 nan nan nan
0.2924308103 nan 0.1170870256 nan nan nan nan 5.5552752376 nan nan nan
0.2927642548 nan 0.1189387561 nan nan nan nan 5.5514179355 nan nan nan
0.2930976992 nan 0.1207892031 nan nan nan nan 5.5475734067 nan nan nan
0.2934311437 nan 0.1226383710 nan nan nan nan 5.5437416211 nan nan nan
0.2937645882 nan 0.1244862639 nan nan nan nan 5.5399225489 nan nan nan
0.2940980327 nan 0.1263328861 nan nan nan nan 5.5361161600 nan nan nan
0.2944314772 nan 0.1281782408 nan nan nan nan 5.5323224362 nan nan nan
0.2947649216 nan 0.1300223306 nan nan nan nan 5.5285413639 nan nan nan
0.2950983661 nan 0.1318651626 nan nan nan nan 5.5247728863 nan nan nan
0.2954318106 nan 0.1337067409 nan nan nan nan 5.5210169740 nan nan nan
0.2957652551 nan 0.1355470698 nan nan nan nan 5.5172735981 nan nan nan
0.2960986996 nan 0.1373861535 nan nan nan nan 5.5135427294 nan nan nan
0.2964321440 nan 0.1392239947 nan nan nan nan 5.5098243558 nan nan nan
0.2967655885 nan 0.1410605966 nan nan nan nan 5.5061184581 nan nan nan
0.2970990330 nan 0.1428959651 nan nan nan nan 5.5024249898 nan nan nan
0.2974324775 nan 0.1447301044 nan nan nan nan 5.4987439240 nan nan nan
0.2977659220 nan 0.1465630186 nan nan nan nan 5.4950752338 nan nan nan
0.2980993665 nan 0.1483947117 nan nan nan nan 5.4914188924 nan nan nan
0.2984328109 nan 0.1502251858 nan nan nan nan 5.4877748930 nan nan nan
0.2987662554 nan 0.1520544465 nan nan nan nan 5.4841431942 nan nan nan
0.2990996999 nan 0.1538824997 nan nan nan nan 5.4805237508 nan nan nan
0.2994331444 nan 0.1557093495 nan nan nan nan 5.4769165351 nan nan nan
0.2997665889 nan 0.1575350002 nan nan nan nan 5.4733215198 nan nan nan
0.3001000333 nan 0.1593594544 nan nan nan nan 5.4697386919 nan nan nan
0.3004334778 nan 0.1611827100 nan nan nan nan 5.4661680908 nan nan nan
0.3007669223 nan 0.1630047769 nan nan nan nan 5.4626096282 nan nan nan
0.3011003668 nan 0.1648256612 nan nan nan nan 5.4590632600 nan nan nan
0.3014338113 nan 0.1666453669 nan nan nan nan 5.4555289594 nan nan nan
0.3017672558 nan 0.1684638982 nan nan nan nan 5.4520066999 nan nan nan
0.3021007002 nan 0.1702812582 nan nan nan nan 5.4484964649 nan nan nan
0.3024341447 nan 0.1720974416 nan nan nan nan 5.4449983264 nan nan nan
0.3027675892 nan 0.1739124619 nan nan nan nan 5.4415121615 nan nan nan
0.3031010337 nan 0.1757263241 nan nan nan nan 5.4380379349 nan nan nan
0.3034344782 nan 0.1775390323 nan nan nan nan 5.4345756208 nan nan nan
0.3037679226 nan 0.1793505888 nan nan nan nan 5.4311252135 nan nan nan
0.3041013671 nan 0.1811609933 nan nan nan nan 5.4276867311 nan nan nan
0.3044348116 nan 0.1829702508 nan nan nan nan 5.4242601407 nan nan nan
0.3047682561 nan 0.1847783704 nan nan nan nan 5.4208453636 nan nan nan
0.3051017006 nan 0.1865853557 nan nan nan nan 5.4174423816 nan nan nan
0.3054351450 nan 0.1883912061 nan nan nan nan 5.4140512175 nan nan nan
0.3057685895 nan 0.1901959267 nan nan nan nan 5.4106718352 nan nan nan
0.3061020340 nan 0.1919995249 nan nan nan nan 5.4073041759 nan nan nan
0.3064354785 nan 0.1938020016 nan nan nan nan 5.4039482495 nan nan nan
0.3067689230 nan 0.1956033594 nan nan nan nan 5.4006040447 nan nan nan
0.3071023675 nan 0.1974036026 nan nan nan nan 5.3972715363 nan nan nan
0.3074358119 nan 0.1992027404 nan nan nan nan 5.3939506466 nan nan nan
0.3077692564 nan 0.2010007756 nan nan nan nan 5.3906413622 nan nan nan
0.3081027009 nan 0.2027977027 nan nan nan nan 5.3873437624 nan nan nan
0.3084361454 nan 0.2045935324 nan nan nan nan 5.3840577523 nan nan nan
0.3087695899 nan 0.2063882722 nan nan nan nan 5.3807832725 nan nan nan
0.3091030343 nan 0.2081819198 nan nan nan nan 5.3775203644 nan nan nan
0.3094364788 nan 0.2099744804 nan nan nan nan 5.3742689951 nan nan nan
0.3097699233 nan 0.2117659634 nan nan nan nan 5.3710290825 nan nan nan
0.3101033678 nan 0.2135563657 nan nan nan nan 5.3678006786 nan nan nan
0.3104368123 nan 0.2153456888 nan nan nan nan 5.3645837898 nan nan nan
0.3107702568 nan 0.2171339462 nan nan nan nan 5.3613782905 nan nan nan
0.3111037012 nan 0.2189211359 nan nan nan nan 5.3581842225 nan nan nan
0.3114371457 nan 0.2207072600 nan nan nan nan 5.3550015823 nan nan nan
0.3117705902 nan 0.2224923304 nan nan nan nan 5.3518302656 nan nan nan
0.3121040347 nan 0.2242763405 nan nan nan nan 5.3486703615 nan nan nan
0.3124374792 nan 0.2260592974 nan nan nan nan 5.3455218162 nan nan nan
0.3127709236 nan 0.2278412106 nan nan nan nan 5.3423845466 nan nan nan
0.3131043681 nan 0.2296220758 nan nan nan nan 5.3392586210 nan nan nan
0.3134378126 nan 0.2314019037 nan nan nan nan 5.3361439455 nan nan nan
0.3137712571 nan 0.2331806965 nan nan nan nan 5.3330405169 nan nan nan
0.3141047016 nan 0.2349584506 nan nan nan nan 5.3299483956 nan nan nan
0.3144381460 nan 0.2367351799 nan nan nan nan 5.3268674534 nan nan nan
0.3147715905 nan 0.2385108800 nan nan nan nan 5.3237977593 nan nan nan
0.3151050350 nan 0.2402855616 nan nan nan nan 5.3207392191 nan nan nan
0.3154384795 nan 0.2420592258 nan nan nan nan 5.3176918433 nan nan nan
0.3157719240 nan 0.2438318739 nan nan nan nan 5.3146556384 nan nan nan
0.3161053685 nan 0.2456035145 nan nan nan nan 5.3116305339 nan nan nan
0.3164388129 nan 0.2473741410 nan nan nan nan 5.3086166261 nan nan nan
0.3167722574 nan 0.2491437711 nan nan nan nan 5.3056137414 nan nan nan
0.3171057019 nan 0.2509123975 nan nan nan nan 5.3026219831 nan nan nan
0.3174391464 nan 0.2526800332 nan nan nan nan 5.2996412330 nan nan nan
0.3177725909 nan 0.2544466735 nan nan nan nan 5.2966715639 nan nan nan
0.3181060353 nan 0.2562123257 nan nan nan nan 5.2937129201 nan nan nan
0.3184394798 nan 0.2579769917 nan nan nan nan 5.2907653035 nan nan nan
0.3187729243 nan 0.2597406785 nan nan nan nan 5.2878286610 nan nan nan
0.3191063688 nan 0.2615033877 nan nan nan nan 5.2849029980 nan nan nan
0.3194398133 nan 0.2632651243 nan nan nan nan 5.2819882827 nan nan nan
0.3197732578 nan 0.2650258905 nan nan nan nan 5.2790845145 nan nan nan
0.3201067022 nan 0.2667856887 nan nan nan nan 5.2761916923 nan nan nan
0.3204401467 nan 0.2685445235 nan nan nan nan 5.2733097900 nan nan nan
0.3207735912 nan 0.2703024016 nan nan nan nan 5.2704387541 nan nan nan
0.3211070357 nan 0.2720593220 nan nan nan nan 5.2675786236 nan nan nan
0.3214404802 nan 0.2738152950 nan nan nan nan 5.2647293051 nan nan nan
0.3217739246 nan 0.2755703145 nan nan nan nan 5.2618908950 nan nan nan
0.3221073691 nan 0.2773243930 nan nan nan nan 5.2590632760 nan nan nan
0.3224408136 nan 0.2790775251 nan nan nan nan 5.2562465361 nan nan nan
0.3227742581 nan 0.2808297254 nan nan nan nan 5.2534405347 nan nan nan
0.3231077026 nan 0.2825809888 nan nan nan nan 5.2506453565 nan nan nan
0.3234411470 nan 0.2843313240 nan nan nan nan 5.2478609265 nan nan nan
0.3237745915 nan 0.2860807333 nan nan nan nan 5.2450872473 nan nan nan
0.3241080360 nan 0.2878292146 nan nan nan nan 5.2423243678 nan nan nan
0.3244414805 nan 0.2895767816 nan nan nan nan 5.2395721580 nan nan nan
0.3247749250 nan 0.2913234285 nan nan nan nan 5.2368307127 nan nan nan
0.3251083695 nan 0.2930691660 nan nan nan nan 5.2340999331 nan nan nan
0.3254418139 nan 0.2948139966 nan nan nan nan 5.2313798191 nan nan nan
0.3257752584 nan 0.2965579170 nan nan nan nan 5.2286704375 nan nan nan
0.3261087029 nan 0.2983009388 nan nan nan nan 5.2259716793 nan nan nan
0.3264421474 nan 0.3000430608 nan nan nan nan 5.2232835884 nan nan nan
0.3267755919 nan 0.3017842880 nan nan nan nan 5.2206061332 nan nan nan
0.3271090363 nan 0.3035246279 nan nan nan nan 5.2179392534 nan nan nan
0.3274424808 nan 0.3052640778 nan nan nan nan 5.2152830117 nan nan nan
0.3277759253 nan 0.3070026426 nan nan nan nan 5.2126373770 nan nan nan
0.3281093698 nan 0.3087403296 nan nan nan nan 5.2100022935 nan nan nan
0.3284428143 nan 0.3104771365 nan nan nan nan 5.2073778176 nan nan nan
0.3287762588 nan 0.3122130709 nan nan nan nan 5.2047638876 nan nan nan
0.3291097032 nan 0.3139481387 nan nan nan nan 5.2021604626 nan nan nan
0.3294431477 nan 0.3156823389 nan nan nan nan 5.1995675847 nan nan nan
0.3297765922 nan 0.3174156729 nan nan nan nan 5.1969852685 nan nan nan
0.3301100367 nan 0.3191481497 nan nan nan nan 5.1944134345 nan nan nan
0.3304434812 nan 0.3208797720 nan nan nan nan 5.1918520821 nan nan nan
0.3307769256 nan 0.3226105395 nan nan nan nan 5.1893012450 nan nan nan
0.3311103701 nan 0.3243404596 nan nan nan nan 5.1867608645 nan nan nan
0.3314438146 nan 0.3260695367 nan nan nan nan 5.1842309176 nan nan nan
0.3317772591 nan 0.3277977696 nan nan nan nan 5.1817114521 nan nan nan
0.3321107036 nan 0.3295251616 nan nan nan nan 5.1792024582 nan nan nan
0.3324441480 nan 0.3312517205 nan nan nan nan 5.1767038729 nan nan nan
0.3327775925 nan 0.3329774499 nan nan nan nan 5.1742156825 nan nan nan
0.3331110370 nan 0.3347023525 nan nan nan nan 5.1717378865 nan nan nan
0.3334444815 nan 0.3364264279 nan nan nan nan 5.1692705237 nan nan nan
0.3337779260 nan 0.3381496806 nan nan nan nan 5.1668135714 nan nan nan
0.3341113705 nan 0.3398721173 nan nan nan nan 5.1643669771 nan nan nan
0.3344448149 nan 0.3415937414 nan nan nan nan 5.1619307323 nan nan nan
0.3347782594 nan 0.3433145553 nan nan nan nan 5.1595048423 nan nan nan
0.3351117039 nan 0.3450345604 nan nan nan nan 5.1570893216 nan nan nan
0.3354451484 nan 0.3467537619 nan nan nan nan 5.1546841387 nan nan nan
0.3357785929 nan 0.3484721620 nan nan nan nan 5.1522893003 nan nan nan
0.3361120373 nan 0.3501897665 nan nan nan nan 5.1499047685 nan nan nan
0.3364454818 nan 0.3519065786 nan nan nan nan 5.1475305354 nan nan nan
0.3367789263 nan 0.3536226009 nan nan nan nan 5.1451666040 nan nan nan
0.3371123708 nan 0.3553378358 nan nan nan nan 5.1428129779 nan nan nan
0.3374458153 nan 0.3570522870 nan nan nan nan 5.1404696475 nan nan nan
0.3377792598 nan 0.3587659575 nan nan nan nan 5.1381366081 nan nan nan
0.3381127042 nan 0.3604788526 nan nan nan nan 5.1358138271 nan nan nan
0.3384461487 nan 0.3621909756 nan nan nan nan 5.1335012973 nan nan nan
0.3387795932 nan 0.3639023300 nan nan nan nan 5.1311990116 nan nan nan
0.3391130377 nan 0.3656129191 nan nan nan nan 5.1289069628 nan nan nan
0.3394464822 nan 0.3673227450 nan nan nan nan 5.1266251599 nan nan nan
0.3397799266 nan 0.3690318103 nan nan nan nan 5.1243536072 nan nan nan
0.3401133711 nan 0.3707401196 nan nan nan nan 5.1220922803 nan nan nan
0.3404468156 nan 0.3724476771 nan nan nan nan 5.1198411636 nan nan nan
0.3407802601 nan 0.3741544860 nan nan nan nan 5.1176002508 nan nan nan
0.3411137046 nan 0.3758605499 nan nan nan nan 5.1153695322 nan nan nan
0.3414471490 nan 0.3775658708 nan nan nan nan 5.1131490219 nan nan nan
0.3417805935 nan 0.3792704523 nan nan nan nan 5.1109387083 nan nan nan
0.3421140380 nan 0.3809742990 nan nan nan nan 5.1087385699 nan nan nan
0.3424474825 nan 0.3826774143 nan nan nan nan 5.1065486006 nan nan nan
0.3427809270 nan 0.3843798015 nan nan nan nan 5.1043687942 nan nan nan
0.3431143715 nan 0.3860814641 nan nan nan nan 5.1021991451 nan nan nan
0.3434478159 nan 0.3877824035 nan nan nan nan 5.1000396729 nan nan nan
0.3437812604 nan 0.3894826242 nan nan nan nan 5.0978903566 nan nan nan
0.3441147049 nan 0.3911821304 nan nan nan nan 5.0957511804 nan nan nan
0.3444481494 nan 0.3928809255 nan nan nan nan 5.0936221386 nan nan nan
0.3447815939 nan 0.3945790127 nan nan nan nan 5.0915032258 nan nan nan
0.3451150383 nan 0.3962763957 nan nan nan nan 5.0893944369 nan nan nan
0.3454484828 nan 0.3979730755 nan nan nan nan 5.0872957970 nan nan nan
0.3457819273 nan 0.3996690573 nan nan nan nan 5.0852072761 nan nan nan
0.3461153718 nan 0.4013643450 nan nan nan nan 5.0831288635 nan nan nan
0.3464488163 nan 0.4030589418 nan nan nan nan 5.0810605546 nan nan nan
0.3467822608 nan 0.4047528508 nan nan nan nan 5.0790023509 nan nan nan
0.3471157052 nan 0.4064460750 nan nan nan nan 5.0769542532 nan nan nan
0.3474491497 nan 0.4081386157 nan nan nan nan 5.0749162879 nan nan nan
0.3477825942 nan 0.4098304791 nan nan nan nan 5.0728884102 nan nan nan
0.3481160387 nan 0.4115216685 nan nan nan nan 5.0708706152 nan nan nan
0.3484494832 nan 0.4132121874 nan nan nan nan 5.0688628987 nan nan nan
0.3487829276 nan 0.4149020392 nan nan nan nan 5.0668652564 nan nan nan
0.3491163721 nan 0.4165912270 nan nan nan nan 5.0648776887 nan nan nan
0.3494498166 nan 0.4182797524 nan nan nan nan 5.0629002190 nan nan nan
0.3497832611 nan 0.4199676202 nan nan nan nan 5.0609328221 nan nan nan
0.3501167056 nan 0.4216548328 nan nan nan nan 5.0589755120 nan nan nan
0.3504501501 nan 0.4233413949 nan nan nan nan 5.0570282631 nan nan nan
0.3507835945 nan 0.4250273102 nan nan nan nan 5.0550910679 nan nan nan
0.3511170390 nan 0.4267125816 nan nan nan nan 5.0531639321 nan nan nan
0.3514504835 nan 0.4283972113 nan nan nan nan 5.0512468700 nan nan nan
0.3517839280 nan 0.4300812037 nan nan nan nan 5.0493398651 nan nan nan
0.3521173725 nan 0.4317645604 nan nan nan nan 5.0474429423 nan nan nan
0.3524508169 nan 0.4334472873 nan nan nan nan 5.0455560590 nan nan nan
0.3527842614 nan 0.4351293879 nan nan nan nan 5.0436792125 nan nan nan
0.3531177059 nan 0.4368108646 nan nan nan nan 5.0418124143 nan nan nan
0.3534511504 nan 0.4384917185 nan nan nan nan 5.0399557025 nan nan nan
0.3537845949 nan 0.4401719543 nan nan nan nan 5.0381090514 nan nan nan
0.3541180393 nan 0.4418515774 nan nan nan nan 5.0362724287 nan nan nan
0.3544514838 nan 0.4435305912 nan nan nan nan 5.0344458321 nan nan nan
0.3547849283 nan 0.4452089971 nan nan nan nan 5.0326292926 nan nan nan
0.3551183728 nan 0.4468867970 nan nan nan nan 5.0308228340 nan nan nan
0.3554518173 nan 0.4485639967 nan nan nan nan 5.0290264143 nan nan nan
0.3557852618 nan 0.4502406007 nan nan nan nan 5.0272400164 nan nan nan
0.3561187062 nan 0.4519166087 nan nan nan nan 5.0254637006 nan nan nan
0.3564521507 nan 0.4535920270 nan nan nan nan 5.0236974166 nan nan nan
0.3567855952 nan 0.4552668599 nan nan nan nan 5.0219411497 nan nan nan
0.3571190397 nan 0.4569411065 nan nan nan nan 5.0201949718 nan nan nan
0.3574524842 nan 0.4586147717 nan nan nan nan 5.0184588580 nan nan nan
0.3577859286 nan 0.4602878617 nan nan nan nan 5.0167327595 nan nan nan
0.3581193731 nan 0.4619603771 nan nan nan nan 5.0150167254 nan nan nan
0.3584528176 nan 0.4636323218 nan nan nan nan 5.0133107469 nan nan nan
0.3587862621 nan 0.4653037015 nan nan nan nan 5.0116147828 nan nan nan
0.3591197066 nan 0.4669745141 nan nan nan nan 5.0099289324 nan nan nan
0.3594531511 nan 0.4686447668 nan nan nan nan 5.0082531299 nan nan nan
0.3597865955 nan 0.4703144643 nan nan nan nan 5.0065873517 nan nan nan
0.3601200400 nan 0.4719836056 nan nan nan nan 5.0049316787 nan nan nan
0.3604534845 nan 0.4736521990 nan nan nan nan 5.0032860233 nan nan nan
0.3607869290 nan 0.4753202447 nan nan nan nan 5.0016504447 nan nan nan
0.3611203735 nan 0.4769877451 nan nan nan nan 5.0000249635 nan nan nan
0.3614538179 nan 0.4786547068 nan nan nan nan 4.9984095230 nan nan nan
0.3617872624 nan 0.4803211296 nan nan nan nan 4.9968041920 nan nan nan
0.3621207069 nan 0.4819870217 nan nan nan nan 4.9952088816 nan nan nan
0.3624541514 nan 0.4836523811 nan nan nan nan 4.9936236972 nan nan nan
0.3627875959 nan 0.4853172160 nan nan nan nan 4.9920485500 nan nan nan
0.3631210403 nan 0.4869815244 nan nan nan nan 4.9904835474 nan nan nan
0.3634544848 nan 0.4886453141 nan nan nan nan 4.9889286049 nan nan nan
0.3637879293 nan 0.4903085865 nan nan nan nan 4.9873837675 nan nan nan
0.3641213738 nan 0.4919713464 nan nan nan nan 4.9858490077 nan nan nan
0.3644548183 nan 0.4936335960 nan nan nan nan 4.9843243562 nan nan nan
0.3647882628 nan 0.4952953395 nan nan nan nan 4.9828097996 nan nan nan
0.3651217072 nan 0.4969565777 nan nan nan nan 4.9813053927 nan nan nan
0.3654551517 nan 0.4986173173 nan nan nan nan 4.9798110739 nan nan nan
0.3657885962 nan 0.5002775593 nan nan nan nan 4.9783268976 nan nan nan
0.3661220407 nan 0.5019373103 nan nan nan nan 4.9768528024 nan nan nan
0.3664554852 nan 0.5035965694 nan nan nan nan 4.9753888802 nan nan nan
0.3667889296 nan 0.5052553440 nan nan nan nan 4.9739350531 nan nan nan
0.3671223741 nan 0.5069136326 nan nan nan nan 4.9724914308 nan nan nan
0.3674558186 nan 0.5085714432 nan nan nan nan 4.9710579216 nan nan nan
0.3677892631 nan 0.5102287775 nan nan nan nan 4.9696345659 nan nan nan
0.3681227076 nan 0.5118856386 nan nan nan nan 4.9682213766 nan nan nan
0.3684561521 nan 0.5135420322 nan nan nan nan 4.9668183100 nan nan nan
0.3687895965 nan 0.5151979567 nan nan nan nan 4.9654254817 nan nan nan
0.3691230410 nan 0.5168534193 nan nan nan nan 4.9640428146 nan nan nan
0.3694564855 nan 0.5185084231 nan nan nan nan 4.9626703222 nan nan nan
0.3697899300 nan 0.5201629700 nan nan nan nan 4.9613080471 nan nan nan
0.3701233745 nan 0.5218170659 nan nan nan nan 4.9599559367 nan nan nan
0.3704568189 nan 0.5234707125 nan nan nan nan 4.9586140382 nan nan nan
0.3707902634 nan 0.5251239119 nan nan nan nan 4.9572823901 nan nan nan
0.3711237079 nan 0.5267766697 nan nan nan nan 4.9559609484 nan nan nan
0.3714571524 nan 0.5284289887 nan nan nan nan 4.9546497375 nan nan nan
0.3717905969 nan 0.5300808715 nan nan nan nan 4.9533487843 nan nan nan
0.3721240413 nan 0.5317323233 nan nan nan nan 4.9520580524 nan nan nan
0.3724574858 nan 0.5333833476 nan nan nan nan 4.9507775527 nan nan nan
0.3727909303 nan 0.5350339437 nan nan nan nan 4.9495073888 nan nan nan
0.3731243748 nan 0.5366841186 nan nan nan nan 4.9482474860 nan nan nan
0.3734578193 nan 0.5383338760 nan nan nan nan 4.9469978455 nan nan nan
0.3737912638 nan 0.5399832189 nan nan nan nan 4.9457584891 nan nan nan
0.3741247082 nan 0.5416321492 nan nan nan nan 4.9445294635 nan nan nan
0.3744581527 nan 0.5432806721 nan nan nan nan 4.9433107317 nan nan nan
0.3747915972 nan 0.5449287898 nan nan nan nan 4.9421023394 nan nan nan
0.3751250417 nan 0.5465765068 nan nan nan nan 4.9409042681 nan nan nan
0.3754584862 nan 0.5482238253 nan nan nan nan 4.9397165604 nan nan nan
0.3757919306 nan 0.5498707496 nan nan nan nan 4.9385392045 nan nan nan
0.3761253751 nan 0.5515172837 nan nan nan nan 4.9373721996 nan nan nan
0.3764588196 nan 0.5531634308 nan nan nan nan 4.9362155593 nan nan nan
0.3767922641 nan 0.5548091930 nan nan nan nan 4.9350693312 nan nan nan
0.3771257086 nan 0.5564545751 nan nan nan nan 4.9339334947 nan nan nan
0.3774591531 nan 0.5580995795 nan nan nan nan 4.9328080897 nan nan nan
0.3777925975 nan 0.5597442108 nan nan nan nan 4.9316930964 nan nan nan
0.3781260420 nan 0.5613884724 nan nan nan nan 4.9305885276 nan nan nan
0.3784594865 nan 0.5630323676 nan nan nan nan 4.9294944032 nan nan nan
0.3787929310 nan 0.5646758989 nan nan nan nan 4.9284107614 nan nan nan
0.3791263755 nan 0.5663190710 nan nan nan nan 4.9273375843 nan nan nan
0.3794598199 nan 0.5679618872 nan nan nan nan 4.9262748854 nan nan nan
0.3797932644 nan 0.5696043510 nan nan nan nan 4.9252226784 nan nan nan
0.3801267089 nan 0.5712464660 nan nan nan nan 4.9241809772 nan nan nan
0.3804601534 nan 0.5728882349 nan nan nan nan 4.9231498165 nan nan nan
0.3807935979 nan 0.5745296610 nan nan nan nan 4.9221292194 nan nan nan
0.3811270423 nan 0.5761707487 nan nan nan nan 4.9211191687 nan nan nan
0.3814604868 nan 0.5778115017 nan nan nan nan 4.9201196789 nan nan nan
0.3817939313 nan 0.5794519235 nan nan nan nan 4.9191307648 nan nan nan
0.3821273758 nan 0.5810920174 nan nan nan nan 4.9181524412 nan nan nan
0.3824608203 nan 0.5827317866 nan nan nan nan 4.9171847405 nan nan nan
0.3827942648 nan 0.5843712345 nan nan nan nan 4.9162276821 nan nan nan
0.3831277092 nan 0.5860103653 nan nan nan nan 4.9152812600 nan nan nan
0.3834611537 nan 0.5876491825 nan nan nan nan 4.9143454897 nan nan nan
0.3837945982 nan 0.5892876896 nan nan nan nan 4.9134203867 nan nan nan
0.3841280427 nan 0.5909258903 nan nan nan nan 4.9125059671 nan nan nan
0.3844614872 nan 0.5925637873 nan nan nan nan 4.9116022742 nan nan nan
0.3847949316 nan 0.5942013843 nan nan nan nan 4.9107093244 nan nan nan
0.3851283761 nan 0.5958386855 nan nan nan nan 4.9098271089 nan nan nan
0.3854618206 nan 0.5974756945 nan nan nan nan 4.9089556443 nan nan nan
0.3857952651 nan 0.5991124150 nan nan nan nan 4.9080949473 nan nan nan
0.3861287096 nan 0.6007488505 nan nan nan nan 4.9072450347 nan nan nan
0.3864621541 nan 0.6023850039 nan nan nan nan 4.9064059523 nan nan nan
0.3867955985 nan 0.6040208793 nan nan nan nan 4.9055776999 nan nan nan
0.3871290430 nan 0.6056564807 nan nan nan nan 4.9047602839 nan nan nan
0.3874624875 nan 0.6072918115 nan nan nan nan 4.9039537237 nan nan nan
0.3877959320 nan 0.6089268747 nan nan nan nan 4.9031580693 nan nan nan
0.3881293765 nan 0.6105616747 nan nan nan nan 4.9023733072 nan nan nan
0.3884628209 nan 0.6121962144 nan nan nan nan 4.9015994896 nan nan nan
0.3887962654 nan 0.6138304981 nan nan nan nan 4.9008366066 nan nan nan
0.3891297099 nan 0.6154645295 nan nan nan nan 4.9000846709 nan nan nan
0.3894631544 nan 0.6170983119 nan nan nan nan 4.8993437294 nan nan nan
0.3897965989 nan 0.6187318489 nan nan nan nan 4.8986137943 nan nan nan
0.3901300433 nan 0.6203651448 nan nan nan nan 4.8978948656 nan nan nan
0.3904634878 nan 0.6219982024 nan nan nan nan 4.8971870028 nan nan nan
0.3907969323 nan 0.6236310259 nan nan nan nan 4.8964902039 nan nan nan
0.3911303768 nan 0.6252636185 nan nan nan nan 4.8958045104 nan nan nan
0.3914638213 nan 0.6268959847 nan nan nan nan 4.8951299044 nan nan nan
0.3917972658 nan 0.6285281284 nan nan nan nan 4.8944664058 nan nan nan
0.3921307102 nan 0.6301600522 nan nan nan nan 4.8938140857 nan nan nan
0.3924641547 nan 0.6317917598 nan nan nan nan 4.8931729717 nan nan nan
0.3927975992 nan 0.6334232561 nan nan nan nan 4.8925430292 nan nan nan
0.3931310437 nan 0.6350545441 nan nan nan nan 4.8919243147 nan nan nan
0.3934644882 nan 0.6366856275 nan nan nan nan 4.8913168528 nan nan nan
0.3937979326 nan 0.6383165109 nan nan nan nan 4.8907206280 nan nan nan
0.3941313771 nan 0.6399471969 nan nan nan nan 4.8901357200 nan nan nan
0.3944648216 nan 0.6415776893 nan nan nan nan 4.8895621574 nan nan nan
0.3947982661 nan 0.6432079930 nan nan nan nan 4.8889998999 nan nan nan
0.3951317106 nan 0.6448381105 nan nan nan nan 4.8884490492 nan nan nan
0.3954651551 nan 0.6464680468 nan nan nan nan 4.8879095569 nan nan nan
0.3957985995 nan 0.6480978052 nan nan nan nan 4.8873814800 nan nan nan
0.3961320440 nan 0.6497273890 nan nan nan nan 4.8868648697 nan nan nan
0.3964654885 nan 0.6513568027 nan nan nan nan 4.8863597189 nan nan nan
0.3967989330 nan 0.6529860493 nan nan nan nan 4.8858661007 nan nan nan
0.3971323775 nan 0.6546151340 nan nan nan nan 4.8853839551 nan nan nan
0.3974658219 nan 0.6562440594 nan nan nan nan 4.8849133994 nan nan nan
0.3977992664 nan 0.6578728304 nan nan nan nan 4.8844543742 nan nan nan
0.3981327109 nan 0.6595014496 nan nan nan nan 4.8840070081 nan nan nan
0.3984661554 nan 0.6611299218 nan nan nan nan 4.8835712526 nan nan nan
0.3987995999 nan 0.6627582504 nan nan nan nan 4.8831471898 nan nan nan
0.3991330443 nan 0.6643864401 nan nan nan nan 4.8827347711 nan nan nan
0.3994664888 nan 0.6660144937 nan nan nan nan 4.8823341100 nan nan nan
0.3997999333 nan 0.6676424163 nan nan nan nan 4.8819451482 nan nan nan
0.4001333778 nan 0.6692702105 nan nan nan nan 4.8815680292 nan nan nan
0.4004668223 nan 0.6708978812 nan nan nan nan 4.8812026980 nan nan nan
0.4008002668 nan 0.6725254319 nan nan nan nan 4.8808492105 nan nan nan
0.4011337112 nan 0.6741528668 nan nan nan nan 4.8805075914 nan nan nan
0.4014671557 nan 0.6757801901 nan nan nan nan 4.8801778393 nan nan nan
0.4018006002 nan 0.6774074051 nan nan nan nan 4.8798600559 nan nan nan
0.4021340447 nan 0.6790345162 nan nan nan nan 4.8795542377 nan nan nan
0.4024674892 nan 0.6806615273 nan nan nan nan 4.8792604161 nan nan nan
0.4028009336 nan 0.6822884423 nan nan nan nan 4.8789786402 nan nan nan
0.4031343781 nan 0.6839152655 nan nan nan nan 4.8787088948 nan nan nan
0.4034678226 nan 0.6855420009 nan nan nan nan 4.8784512413 nan nan nan
0.4038012671 nan 0.6871686523 nan nan nan nan 4.8782057306 nan nan nan
0.4041347116 nan 0.6887952238 nan nan nan nan 4.8779723978 nan nan nan
0.4044681561 nan 0.6904217196 nan nan nan nan 4.8777512457 nan nan nan
0.4048016005 nan 0.6920481435 nan nan nan nan 4.8775423525 nan nan nan
0.4051350450 nan 0.6936745000 nan nan nan nan 4.8773457067 nan nan nan
0.4054684895 nan 0.6953007930 nan nan nan nan 4.8771613423 nan nan nan
0.4058019340 nan 0.6969270267 nan nan nan nan 4.8769893080 nan nan nan
0.4061353785 nan 0.6985532047 nan nan nan nan 4.8768297132 nan nan nan
0.4064688229 nan 0.7001793317 nan nan nan nan 4.8766825115 nan nan nan
0.4068022674 nan 0.7018054118 nan nan nan nan 4.8765477416 nan nan nan
0.4071357119 nan 0.7034314490 nan nan nan nan 4.8764254423 nan nan nan
0.4074691564 nan 0.7050574476 nan nan nan nan 4.8763156631 nan nan nan
0.4078026009 nan 0.7066834116 nan nan nan nan 4.8762184667 nan nan nan
0.4081360453 nan 0.7083093452 nan nan nan nan 4.8761338946 nan nan nan
0.4084694898 nan 0.7099352528 nan nan nan nan 4.8760619496 nan nan nan
0.4088029343 nan 0.7115611385 nan nan nan nan 4.8760026724 nan nan nan
0.4091363788 nan 0.7131870066 nan nan nan nan 4.8759561038 nan nan nan
0.4094698233 nan 0.7148128613 nan nan nan nan 4.8759222849 nan nan nan
0.4098032678 nan 0.7164387068 nan nan nan nan 4.8759012747 nan nan nan
0.4101367122 nan 0.7180645474 nan nan nan nan 4.8758931315 nan nan nan
0.4104701567 nan 0.7196903875 nan nan nan nan 4.8758978684 nan nan nan
0.4108036012 nan 0.7213162314 nan nan nan nan 4.8759155253 nan nan nan
0.4111370457 nan 0.7229420832 nan nan nan nan 4.8759461404 nan nan nan
0.4114704902 nan 0.7245679474 nan nan nan nan 4.8759897570 nan nan nan
0.4118039346 nan 0.7261938284 nan nan nan nan 4.8760464421 nan nan nan
0.4121373791 nan 0.7278197305 nan nan nan nan 4.8761162400 nan nan nan
0.4124708236 nan 0.7294456580 nan nan nan nan 4.8761991716 nan nan nan
0.4128042681 nan 0.7310716154 nan nan nan nan 4.8762952813 nan nan nan
0.4131377126 nan 0.7326976070 nan nan nan nan 4.8764046142 nan nan nan
0.4134711571 nan 0.7343236372 nan nan nan nan 4.8765272166 nan nan nan
0.4138046015 nan 0.7359497105 nan nan nan nan 4.8766631629 nan nan nan
0.4141380460 nan 0.7375758316 nan nan nan nan 4.8768125032 nan nan nan
0.4144714905 nan 0.7392020046 nan nan nan nan 4.8769752512 nan nan nan
0.4148049350 nan 0.7408282341 nan nan nan nan 4.8771514590 nan nan nan
0.4151383795 nan 0.7424545246 nan nan nan nan 4.8773411710 nan nan nan
0.4154718239 nan 0.7440808805 nan nan nan nan 4.8775444348 nan nan nan
0.4158052684 nan 0.7457073066 nan nan nan nan 4.8777613362 nan nan nan
0.4161387129 nan 0.7473338073 nan nan nan nan 4.8779918973 nan nan nan
0.4164721574 nan 0.7489603871 nan nan nan nan 4.8782361623 nan nan nan
0.4168056019 nan 0.7505870507 nan nan nan nan 4.8784941952 nan nan nan
0.4171390463 nan 0.7522138026 nan nan nan nan 4.8787660391 nan nan nan
0.4174724908 nan 0.7538406473 nan nan nan nan 4.8790517323 nan nan nan
0.4178059353 nan 0.7554675898 nan nan nan nan 4.8793513705 nan nan nan
0.4181393798 nan 0.7570946345 nan nan nan nan 4.8796649768 nan nan nan
0.4184728243 nan 0.7587217863 nan nan nan nan 4.8799926203 nan nan nan
0.4188062688 nan 0.7603490495 nan nan nan nan 4.8803343275 nan nan nan
0.4191397132 nan 0.7619764287 nan nan nan nan 4.8806901439 nan nan nan
0.4194731577 nan 0.7636039290 nan nan nan nan 4.8810601489 nan nan nan
0.4198066022 nan 0.7652315556 nan nan nan nan 4.8814444589 nan nan nan
0.4201400467 nan 0.7668593124 nan nan nan nan 4.8818430406 nan nan nan
0.4204734912 nan 0.7684872044 nan nan nan nan 4.8822559662 nan nan nan
0.4208069356 nan 0.7701152367 nan nan nan nan 4.8826833265 nan nan nan
0.4211403801 nan 0.7717434135 nan nan nan nan 4.8831251270 nan nan nan
0.4214738246 nan 0.7733717401 nan nan nan nan 4.8835814650 nan nan nan
0.4218072691 nan 0.7750002219 nan nan nan nan 4.8840524440 nan nan nan
0.4221407136 nan 0.7766288627 nan nan nan nan 4.8845380364 nan nan nan
0.4224741581 nan 0.7782576682 nan nan nan nan 4.8850383664 nan nan nan
0.4228076025 nan 0.7798866425 nan nan nan nan 4.8855534363 nan nan nan
0.4231410470 nan 0.7815157912 nan nan nan nan 4.8860833449 nan nan nan
0.4234744915 nan 0.7831451190 nan nan nan nan 4.8866281568 nan nan nan
0.4238079360 nan 0.7847746313 nan nan nan nan 4.8871879506 nan nan nan
0.4241413805 nan 0.7864043328 nan nan nan nan 4.8877627720 nan nan nan
0.4244748249 nan 0.7880342281 nan nan nan nan 4.8883526605 nan nan nan
0.4248082694 nan 0.7896643228 nan nan nan nan 4.8889577069 nan nan nan
0.4251417139 nan 0.7912946215 nan nan nan nan 4.8895779565 nan nan nan
0.4254751584 nan 0.7929251297 nan nan nan nan 4.8902135083 nan nan nan
0.4258086029 nan 0.7945558529 nan nan nan nan 4.8908644442 nan nan nan
0.4261420473 nan 0.7961867952 nan nan nan nan 4.8915307715 nan nan nan
0.4264754918 nan 0.7978179627 nan nan nan nan 4.8922126110 nan nan nan
0.4268089363 nan 0.7994493594 nan nan nan nan 4.8929099706 nan nan nan
0.4271423808 nan 0.8010809915 nan nan nan nan 4.8936229715 nan nan nan
0.4274758253 nan 0.8027128643 nan nan nan nan 4.8943516966 nan nan nan
0.4278092698 nan 0.8043449826 nan nan nan nan 4.8950961875 nan nan nan
0.4281427142 nan 0.8059773520 nan nan nan nan 4.8958565360 nan nan nan
0.4284761587 nan 0.8076099774 nan nan nan nan 4.8966327887 nan nan nan
0.4288096032 nan 0.8092428638 nan nan nan nan 4.8974250030 nan nan nan
0.4291430477 nan 0.8108760172 nan nan nan nan 4.8982332952 nan nan nan
0.4294764922 nan 0.8125094434 nan nan nan nan 4.8990577656 nan nan nan
0.4298099366 nan 0.8141431471 nan nan nan nan 4.8998984451 nan nan nan
0.4301433811 nan 0.8157771336 nan nan nan nan 4.9007554047 nan nan nan
0.4304768256 nan 0.8174114085 nan nan nan nan 4.9016287373 nan nan nan
0.4308102701 nan 0.8190459774 nan nan nan nan 4.9025185204 nan nan nan
0.4311437146 nan 0.8206808454 nan nan nan nan 4.9034248155 nan nan nan
0.4314771591 nan 0.8223160190 nan nan nan nan 4.9043477544 nan nan nan
0.4318106035 nan 0.8239515031 nan nan nan nan 4.9052873837 nan nan nan
0.4321440480 nan 0.8255873032 nan nan nan nan 4.9062437815 nan nan nan
0.4324774925 nan 0.8272234248 nan nan nan nan 4.9072170291 nan nan nan
0.4328109370 nan 0.8288598737 nan nan nan nan 4.9082072114 nan nan nan
0.4331443815 nan 0.8304966553 nan nan nan nan 4.9092144067 nan nan nan
0.4334778259 nan 0.8321337766 nan nan nan nan 4.9102387599 nan nan nan
0.4338112704 nan 0.8337712421 nan nan nan nan 4.9112802991 nan nan nan
0.4341447149 nan 0.8354090575 nan nan nan nan 4.9123391120 nan nan nan
0.4344781594 nan 0.8370472287 nan nan nan nan 4.9134152876 nan nan nan
0.4348116039 nan 0.8386857614 nan nan nan nan 4.9145089150 nan nan nan
0.4351450483 nan 0.8403246617 nan nan nan nan 4.9156200931 nan nan nan
0.4354784928 nan 0.8419639363 nan nan nan nan 4.9167489574 nan nan nan
0.4358119373 nan 0.8436035901 nan nan nan nan 4.9178955473 nan nan nan
0.4361453818 nan 0.8452436289 nan nan nan nan 4.9190599554 nan nan nan
0.4364788263 nan 0.8468840587 nan nan nan nan 4.9202422750 nan nan nan
0.4368122708 nan 0.8485248856 nan nan nan nan 4.9214426003 nan nan nan
0.4371457152 nan 0.8501661157 nan nan nan nan 4.9226610437 nan nan nan
0.4374791597 nan 0.8518077559 nan nan nan nan 4.9238977298 nan nan nan
0.4378126042 nan 0.8534498115 nan nan nan nan 4.9251527267 nan nan nan
0.4381460487 nan 0.8550922883 nan nan nan nan 4.9264261161 nan nan nan
0.4384794932 nan 0.8567351928 nan nan nan nan 4.9277180166 nan nan nan
0.4388129376 nan 0.8583785307 nan nan nan nan 4.9290285104 nan nan nan
0.4391463821 nan 0.8600223089 nan nan nan nan 4.9303577244 nan nan nan
0.4394798266 nan 0.8616665339 nan nan nan nan 4.9317057732 nan nan nan
0.4398132711 nan 0.8633112119 nan nan nan nan 4.9330727572 nan nan nan
0.4401467156 nan 0.8649563485 nan nan nan nan 4.9344587585 nan nan nan
0.4404801601 nan 0.8666019499 nan nan nan nan 4.9358638701 nan nan nan
0.4408136045 nan 0.8682480224 nan nan nan nan 4.9372881999 nan nan nan
0.4411470490 nan 0.8698945746 nan nan nan nan 4.9387319437 nan nan nan
0.4414804935 nan 0.8715416115 nan nan nan nan 4.9401951547 nan nan nan
0.4418139380 nan 0.8731891391 nan nan nan nan 4.9416779196 nan nan nan
0.4421473825 nan 0.8748371644 nan nan nan nan 4.9431803767 nan nan nan
0.4424808269 nan 0.8764856934 nan nan nan nan 4.9447026168 nan nan nan
0.4428142714 nan 0.8781347328 nan nan nan nan 4.9462447540 nan nan nan
0.4431477159 nan 0.8797842915 nan nan nan nan 4.9478069921 nan nan nan
0.4434811604 nan 0.8814343738 nan nan nan nan 4.9493893630 nan nan nan
0.4438146049 nan 0.8830849876 nan nan nan nan 4.9509920237 nan nan nan
0.4441480493 nan 0.8847361384 nan nan nan nan 4.9526150474 nan nan nan
0.4444814938 nan 0.8863878337 nan nan nan nan 4.9542585888 nan nan nan
0.4448149383 nan 0.8880400797 nan nan nan nan 4.9559227389 nan nan nan
0.4451483828 nan 0.8896928860 nan nan nan nan 4.9576077297 nan nan nan
0.4454818273 nan 0.8913462570 nan nan nan nan 4.9593135868 nan nan nan
0.4458152718 nan 0.8930002006 nan nan nan nan 4.9610404768 nan nan nan
0.4461487162 nan 0.8946547225 nan nan nan nan 4.9627884769 nan nan nan
0.4464821607 nan 0.8963098311 nan nan nan nan 4.9645577696 nan nan nan
0.4468156052 nan 0.8979655326 nan nan nan nan 4.9663484528 nan nan nan
0.4471490497 nan 0.8996218360 nan nan nan nan 4.9681607224 nan nan nan
0.4474824942 nan 0.9012787479 nan nan nan nan 4.9699946989 nan nan nan
0.4478159386 nan 0.9029362741 nan nan nan nan 4.9718504611 nan nan nan
0.4481493831 nan 0.9045944223 nan nan nan nan 4.9737281651 nan nan nan
0.4484828276 nan 0.9062532003 nan nan nan nan 4.9756279638 nan nan nan
0.4488162721 nan 0.9079126152 nan nan nan nan 4.9775499929 nan nan nan
0.4491497166 nan 0.9095726760 nan nan nan nan 4.9794944509 nan nan nan
0.4494831611 nan 0.9112333887 nan nan nan nan 4.9814614241 nan nan nan
0.4498166055 nan 0.9128947607 nan nan nan nan 4.9834510592 nan nan nan
0.4501500500 nan 0.9145567998 nan nan nan nan 4.9854635124 nan nan nan
0.4504834945 nan 0.9162195132 nan nan nan nan 4.9874989165 nan nan nan
0.4508169390 nan 0.9178829091 nan nan nan nan 4.9895574435 nan nan nan
0.4511503835 nan 0.9195469968 nan nan nan nan 4.9916392964 nan nan nan
0.4514838279 nan 0.9212117822 nan nan nan nan 4.9937445691 nan nan nan
0.4518172724 nan 0.9228772731 nan nan nan nan 4.9958734173 nan nan nan
0.4521507169 nan 0.9245434774 nan nan nan nan 4.9980259983 nan nan nan
0.4524841614 nan 0.9262104029 nan nan nan nan 5.0002024707 nan nan nan
0.4528176059 nan 0.9278780586 nan nan nan nan 5.0024030298 nan nan nan
0.4531510504 nan 0.9295464534 nan nan nan nan 5.0046278674 nan nan nan
0.4534844948 nan 0.9312155939 nan nan nan nan 5.0068771011 nan nan nan
0.4538179393 nan 0.9328854880 nan nan nan nan 5.0091508913 nan nan nan
0.4541513838 nan 0.9345561437 nan nan nan nan 5.0114493975 nan nan nan
0.4544848283 nan 0.9362275692 nan nan nan nan 5.0137727944 nan nan nan
0.4548182728 nan 0.9378997754 nan nan nan nan 5.0161213385 nan nan nan
0.4551517172 nan 0.9395727695 nan nan nan nan 5.0184951663 nan nan nan
0.4554851617 nan 0.9412465588 nan nan nan nan 5.0208944206 nan nan nan
0.4558186062 nan 0.9429211518 nan nan nan nan 5.0233192834 nan nan nan
0.4561520507 nan 0.9445965573 nan nan nan nan 5.0257699414 nan nan nan
0.4564854952 nan 0.9462727830 nan nan nan nan 5.0282465549 nan nan nan
0.4568189396 nan 0.9479498416 nan nan nan nan 5.0307494391 nan nan nan
0.4571523841 nan 0.9496277392 nan nan nan nan 5.0332786922 nan nan nan
0.4574858286 nan 0.9513064836 nan nan nan nan 5.0358344819 nan nan nan
0.4578192731 nan 0.9529860846 nan nan nan nan 5.0384170304 nan nan nan
0.4581527176 nan 0.9546665509 nan nan nan nan 5.0410265211 nan nan nan
0.4584861621 nan 0.9563478909 nan nan nan nan 5.0436631431 nan nan nan
0.4588196065 nan 0.9580301165 nan nan nan nan 5.0463271788 nan nan nan
0.4591530510 nan 0.9597132356 nan nan nan nan 5.0490187938 nan nan nan
0.4594864955 nan 0.9613972559 nan nan nan nan 5.0517381529 nan nan nan
0.4598199400 nan 0.9630821871 nan nan nan nan 5.0544854761 nan nan nan
0.4601533845 nan 0.9647680387 nan nan nan nan 5.0572609779 nan nan nan
0.4604868289 nan 0.9664548198 nan nan nan nan 5.0600648643 nan nan nan
0.4608202734 nan 0.9681425428 nan nan nan nan 5.0628974427 nan nan nan
0.4611537179 nan 0.9698312154 nan nan nan nan 5.0657588732 nan nan nan
0.4614871624 nan 0.9715208462 nan nan nan nan 5.0686493467 nan nan nan
0.4618206069 nan 0.9732114450 nan nan nan nan 5.0715690974 nan nan nan
0.4621540514 nan 0.9749030212 nan nan nan nan 5.0745183353 nan nan nan
0.4624874958 nan 0.9765955865 nan nan nan nan 5.0774973490 nan nan nan
0.4628209403 nan 0.9782891523 nan nan nan nan 5.0805064169 nan nan nan
0.4631543848 nan 0.9799837257 nan nan nan nan 5.0835456873 nan nan nan
0.4634878293 nan 0.9816793170 nan nan nan nan 5.0866154094 nan nan nan
0.4638212738 nan 0.9833759366 nan nan nan nan 5.0897158313 nan nan nan
0.4641547182 nan 0.9850735939 nan nan nan nan 5.0928471751 nan nan nan
0.4644881627 nan 0.9867723011 nan nan nan nan 5.0960097426 nan nan nan
0.4648216072 nan 0.9884720710 nan nan nan nan 5.0992038581 nan nan nan
0.4651550517 nan 0.9901729102 nan nan nan nan 5.1024296642 nan nan nan
0.4654884962 nan 0.9918748295 nan nan nan nan 5.1056874244 nan nan nan
0.4658219406 nan 0.9935778397 nan nan nan nan 5.1089774054 nan nan nan
0.4661553851 nan 0.9952819516 nan nan nan nan 5.1122998768 nan nan nan
0.4664888296 nan 0.9969871777 nan nan nan nan 5.1156551534 nan nan nan
0.4668222741 nan 0.9986935304 nan nan nan nan 5.1190435553 nan nan nan
0.4671557186 nan nan 0.0004009631 nan nan nan nan 5.1214125393 nan nan
0.4674891631 nan nan 0.0021084953 nan nan nan nan 5.1203665213 nan nan
0.4678226075 nan nan 0.0038156796 nan nan nan nan 5.1193248472 nan nan
0.4681560520 nan nan 0.0055225173 nan nan nan nan 5.1182875095 nan nan
0.4684894965 nan nan 0.0072290095 nan nan nan nan 5.1172545005 nan nan
0.4688229410 nan nan 0.0089351586 nan nan nan nan 5.1162258133 nan nan
0.4691563855 nan nan 0.0106409652 nan nan nan nan 5.1152014494 nan nan
0.4694898299 nan nan 0.0123464303 nan nan nan nan 5.1141814015 nan nan
0.4698232744 nan nan 0.0140515570 nan nan nan nan 5.1131656521 nan nan
0.4701567189 nan nan 0.0157563453 nan nan nan nan 5.1121542092 nan nan
0.4704901634 nan nan 0.0174607961 nan nan nan nan 5.1111470746 nan nan
0.4708236079 nan nan 0.0191649132 nan nan nan nan 5.1101442145 nan nan
0.4711570524 nan nan 0.0208686964 nan nan nan nan 5.1091456422 nan nan
0.4714904968 nan nan 0.0225721460 nan nan nan nan 5.1081513707 nan nan
0.4718239413 nan nan 0.0242752662 nan nan nan nan 5.1071613492 nan nan
0.4721573858 nan nan 0.0259780566 nan nan nan nan 5.1061756068 nan nan
0.4724908303 nan nan 0.0276805188 nan nan nan nan 5.1051941409 nan nan
0.4728242748 nan nan 0.0293826546 nan nan nan nan 5.1042169076 nan nan
0.4731577192 nan nan 0.0310844650 nan nan nan nan 5.1032439483 nan nan
0.4734911637 nan nan 0.0327859517 nan nan nan nan 5.1022752373 nan nan
0.4738246082 nan nan 0.0344871163 nan nan nan nan 5.1013107479 nan nan
0.4741580527 nan nan 0.0361879599 nan nan nan nan 5.1003505184 nan nan
0.4744914972 nan nan 0.0378884840 nan nan nan nan 5.0993945121 nan nan
0.4748249416 nan nan 0.0395886902 nan nan nan nan 5.0984427312 nan nan
0.4751583861 nan nan 0.0412885798 nan nan nan nan 5.0974951698 nan nan
0.4754918306 nan nan 0.0429881543 nan nan nan nan 5.0965518228 nan nan
0.4758252751 nan nan 0.0446874149 nan nan nan nan 5.0956126993 nan nan
0.4761587196 nan nan 0.0463863635 nan nan nan nan 5.0946777554 nan nan
0.4764921641 nan nan 0.0480850004 nan nan nan nan 5.0937470389 nan nan
0.4768256085 nan nan 0.0497833274 nan nan nan nan 5.0928205037 nan nan
0.4771590530 nan nan 0.0514813489 nan nan nan nan 5.0918981400 nan nan
0.4774924975 nan nan 0.0531790596 nan nan nan nan 5.0909799947 nan nan
0.4778259420 nan nan 0.0548764674 nan nan nan nan 5.0900659986 nan nan
0.4781593865 nan nan 0.0565735685 nan nan nan nan 5.0891561883 nan nan
0.4784928309 nan nan 0.0582703688 nan nan nan nan 5.0882505455 nan nan
0.4788262754 nan nan 0.0599668658 nan nan nan nan 5.0873490673 nan nan
0.4791597199 nan nan 0.0616630637 nan nan nan nan 5.0864517362 nan nan
0.4794931644 nan nan 0.0633589630 nan nan nan nan 5.0855585612 nan nan
0.4798266089 nan nan 0.0650545650 nan nan nan nan 5.0846695451 nan nan
0.4801600534 nan nan 0.0667498721 nan nan nan nan 5.0837846423 nan nan
0.4804934978 nan nan 0.0684448848 nan nan nan nan 5.0829039063 nan nan
0.4808269423 nan nan 0.0701396053 nan nan nan nan 5.0820272831 nan nan
0.4811603868 nan nan 0.0718340348 nan nan nan nan 5.0811547952 nan nan
0.4814938313 nan nan 0.0735281731 nan nan nan nan 5.0802864164 nan nan
0.4818272758 nan nan 0.0752220222 nan nan nan nan 5.0794221700 nan nan
0.4821607202 nan nan 0.0769155845 nan nan nan nan 5.0785620187 nan nan
0.4824941647 nan nan 0.0786088589 nan nan nan nan 5.0777059732 nan nan
0.4828276092 nan nan 0.0803018488 nan nan nan nan 5.0768540403 nan nan
0.4831610537 nan nan 0.0819945552 nan nan nan nan 5.0760061879 nan nan
0.4834944982 nan nan 0.0836869806 nan nan nan nan 5.0751624275 nan nan
0.4838279426 nan nan 0.0853791262 nan nan nan nan 5.0743227567 nan nan
0.4841613871 nan nan 0.0870709923 nan nan nan nan 5.0734871676 nan nan
0.4844948316 nan nan 0.0887625840 nan nan nan nan 5.0726556299 nan nan
0.4848282761 nan nan 0.0904538917 nan nan nan nan 5.0718281953 nan nan
0.4851617206 nan nan 0.0921449281 nan nan nan nan 5.0710047987 nan nan
0.4854951651 nan nan 0.0938356884 nan nan nan nan 5.0701854684 nan nan
0.4858286095 nan nan 0.0955261772 nan nan nan nan 5.0693701898 nan nan
0.4861620540 nan nan 0.0972163959 nan nan nan nan 5.0685589713 nan nan
0.4864954985 nan nan 0.0989063466 nan nan nan nan 5.0677517691 nan nan
0.4868289430 nan nan 0.1005960269 nan nan nan nan 5.0669486336 nan nan
0.4871623875 nan nan 0.1022854405 nan nan nan nan 5.0661495130 nan nan
0.4874958319 nan nan 0.1039745858 nan nan nan nan 5.0653544255 nan nan
0.4878292764 nan nan 0.1056634677 nan nan nan nan 5.0645633550 nan nan
0.4881627209 nan nan 0.1073520874 nan nan nan nan 5.0637763155 nan nan
0.4884961654 nan nan 0.1090404474 nan nan nan nan 5.0629932694 nan nan
0.4888296099 nan nan 0.1107285454 nan nan nan nan 5.0622142413 nan nan
0.4891630544 nan nan 0.1124163837 nan nan nan nan 5.0614392166 nan nan
0.4894964988 nan nan 0.1141039630 nan nan nan nan 5.0606681808 nan nan
0.4898299433 nan nan 0.1157912865 nan nan nan nan 5.0599011384 nan nan
0.4901633878 nan nan 0.1174783564 nan nan nan nan 5.0591380868 nan nan
0.4904968323 nan nan 0.1191651733 nan nan nan nan 5.0583790164 nan nan
0.4908302768 nan nan 0.1208517386 nan nan nan nan 5.0576239049 nan nan
0.4911637212 nan nan 0.1225380469 nan nan nan nan 5.0568727957 nan nan
0.4914971657 nan nan 0.1242241082 nan nan nan nan 5.0561256234 nan nan
0.4918306102 nan nan 0.1259099230 nan nan nan nan 5.0553824258 nan nan
0.4921640547 nan nan 0.1275954908 nan nan nan nan 5.0546431841 nan nan
0.4924974992 nan nan 0.1292808102 nan nan nan nan 5.0539078960 nan nan
0.4928309436 nan nan 0.1309658851 nan nan nan nan 5.0531765377 nan nan
0.4931643881 nan nan 0.1326507177 nan nan nan nan 5.0524491360 nan nan
0.4934978326 nan nan 0.1343353101 nan nan nan nan 5.0517256689 nan nan
0.4938312771 nan nan 0.1360196628 nan nan nan nan 5.0510061092 nan nan
0.4941647216 nan nan 0.1377037703 nan nan nan nan 5.0502905069 nan nan
0.4944981661 nan nan 0.1393876427 nan nan nan nan 5.0495788037 nan nan
0.4948316105 nan nan 0.1410712809 nan nan nan nan 5.0488710207 nan nan
0.4951650550 nan nan 0.1427546826 nan nan nan nan 5.0481671486 nan nan
0.4954984995 nan nan 0.1444378474 nan nan nan nan 5.0474671803 nan nan
0.4958319440 nan nan 0.1461207807 nan nan nan nan 5.0467711115 nan nan
0.4961653885 nan nan 0.1478034857 nan nan nan nan 5.0460789256 nan nan
0.4964988329 nan nan 0.1494859573 nan nan nan nan 5.0453906548 nan nan
0.4968322774 nan nan 0.1511681993 nan nan nan nan 5.0447062461 nan nan
0.4971657219 nan nan 0.1528502155 nan nan nan nan 5.0440257195 nan nan
0.4974991664 nan nan 0.1545320066 nan nan nan nan 5.0433490815 nan nan
0.4978326109 nan nan 0.1562135711 nan nan nan nan 5.0426762887 nan nan
0.4981660554 nan nan 0.1578949099 nan nan nan nan 5.0420073767 nan nan
0.4984994998 nan nan 0.1595760299 nan nan nan nan 5.0413423243 nan nan
0.4988329443 nan nan 0.1612569279 nan nan nan nan 5.0406811152 nan nan
0.4991663888 nan nan 0.1629376031 nan nan nan nan 5.0400237582 nan nan
0.4994998333 nan nan 0.1646180626 nan nan nan nan 5.0393702468 nan nan
0.4998332778 nan nan 0.1662983061 nan nan nan nan 5.0387205773 nan nan
0.5001667222 nan nan 0.1679783294 nan nan nan nan 5.0380747288 nan nan
0.5005001667 nan nan 0.1696581399 nan nan nan nan 5.0374327144 nan nan
0.5008336112 nan nan 0.1713377391 nan nan nan nan 5.0367945351 nan nan
0.5011670557 nan nan 0.1730171228 nan nan nan nan 5.0361601529 nan nan
0.5015005002 nan nan 0.1746962963 nan nan nan nan 5.0355295942 nan nan
0.5018339446 nan nan 0.1763752627 nan nan nan nan 5.0349028517 nan nan
0.5021673891 nan nan 0.1780540179 nan nan nan nan 5.0342798908 nan nan
0.5025008336 nan nan 0.1797325664 nan nan nan nan 5.0336607413 nan nan
0.5028342781 nan nan 0.1814109117 nan nan nan nan 5.0330453898 nan nan
0.5031677226 nan nan 0.1830890489 nan nan nan nan 5.0324338054 nan nan
0.5035011671 nan nan 0.1847669844 nan nan nan nan 5.0318260175 nan nan
0.5038346115 nan nan 0.1864447197 nan nan nan nan 5.0312220119 nan nan
0.5041680560 nan nan 0.1881222505 nan nan nan nan 5.0306217588 nan nan
0.5045015005 nan nan 0.1897995851 nan nan nan nan 5.0300252849 nan nan
0.5048349450 nan nan 0.1914767202 nan nan nan nan 5.0294325801 nan nan
0.5051683895 nan nan 0.1931536571 nan nan nan nan 5.0288436129 nan nan
0.5055018339 nan nan 0.1948304019 nan nan nan nan 5.0282584043 nan nan
0.5058352784 nan nan 0.1965069480 nan nan nan nan 5.0276769533 nan nan
0.5061687229 nan nan 0.1981833025 nan nan nan nan 5.0270992246 nan nan
0.5065021674 nan nan 0.1998594680 nan nan nan nan 5.0265252321 nan nan
0.5068356119 nan nan 0.2015354358 nan nan nan nan 5.0259549887 nan nan
0.5071690564 nan nan 0.2032112207 nan nan nan nan 5.0253884528 nan nan
0.5075025008 nan nan 0.2048868129 nan nan nan nan 5.0248256286 nan nan
0.5078359453 nan nan 0.2065622193 nan nan nan nan 5.0242665467 nan nan
0.5081693898 nan nan 0.2082374415 nan nan nan nan 5.0237111575 nan nan
0.5085028343 nan nan 0.2099124763 nan nan nan nan 5.0231594565 nan nan
0.5088362788 nan nan 0.2115873312 nan nan nan nan 5.0226114865 nan nan
0.5091697232 nan nan 0.2132620000 nan nan nan nan 5.0220671976 nan nan
0.5095031677 nan nan 0.2149364927 nan nan nan nan 5.0215265810 nan nan
0.5098366122 nan nan 0.2166108014 nan nan nan nan 5.0209896665 nan nan
0.5101700567 nan nan 0.2182849336 nan nan nan nan 5.0204564313 nan nan
0.5105035012 nan nan 0.2199588892 nan nan nan nan 5.0199268531 nan nan
0.5108369456 nan nan 0.2216326671 nan nan nan nan 5.0194009443 nan nan
0.5111703901 nan nan 0.2233062726 nan nan nan nan 5.0188787156 nan nan
0.5115038346 nan nan 0.2249797016 nan nan nan nan 5.0183601287 nan nan
0.5118372791 nan nan 0.2266529633 nan nan nan nan 5.0178451896 nan nan
0.5121707236 nan nan 0.2283260475 nan nan nan nan 5.0173339066 nan nan
0.5125041681 nan nan 0.2299989676 nan nan nan nan 5.0168262633 nan nan
0.5128376125 nan nan 0.2316717141 nan nan nan nan 5.0163222488 nan nan
0.5131710570 nan nan 0.2333442981 nan nan nan nan 5.0158218681 nan nan
0.5135045015 nan nan 0.2350167110 nan nan nan nan 5.0153251119 nan nan
0.5138379460 nan nan 0.2366889638 nan nan nan nan 5.0148319738 nan nan
0.5141713905 nan nan 0.2383610478 nan nan nan nan 5.0143424574 nan nan
0.5145048349 nan nan 0.2400329745 nan nan nan nan 5.0138565359 nan nan
0.5148382794 nan nan 0.2417047346 nan nan nan nan 5.0133742179 nan nan
0.5151717239 nan nan 0.2433763387 nan nan nan nan 5.0128955172 nan nan
0.5155051684 nan nan 0.2450477800 nan nan nan nan 5.0124203955 nan nan
0.5158386129 nan nan 0.2467190685 nan nan nan nan 5.0119488475 nan nan
0.5161720574 nan nan 0.2483901948 nan nan nan nan 5.0114808995 nan nan
0.5165055018 nan nan 0.2500611697 nan nan nan nan 5.0110165284 nan nan
0.5168389463 nan nan 0.2517319880 nan nan nan nan 5.0105557150 nan nan
0.5171723908 nan nan 0.2534026549 nan nan nan nan 5.0100984729 nan nan
0.5175058353 nan nan 0.2550731695 nan nan nan nan 5.0096447852 nan nan
0.5178392798 nan nan 0.2567435322 nan nan nan nan 5.0091946565 nan nan
0.5181727242 nan nan 0.2584137481 nan nan nan nan 5.0087480796 nan nan
0.5185061687 nan nan 0.2600838117 nan nan nan nan 5.0083050431 nan nan
0.5188396132 nan nan 0.2617537329 nan nan nan nan 5.0078655319 nan nan
0.5191730577 nan nan 0.2634235037 nan nan nan nan 5.0074295589 nan nan
0.5195065022 nan nan 0.2650931325 nan nan nan nan 5.0069971244 nan nan
0.5198399466 nan nan 0.2667626171 nan nan nan nan 5.0065681985 nan nan
0.5201733911 nan nan 0.2684319577 nan nan nan nan 5.0061427844 nan nan
0.5205068356 nan nan 0.2701011605 nan nan nan nan 5.0057208847 nan nan
0.5208402801 nan nan 0.2717702189 nan nan nan nan 5.0053024834 nan nan
0.5211737246 nan nan 0.2734391416 nan nan nan nan 5.0048875836 nan nan
0.5215071691 nan nan 0.2751079252 nan nan nan nan 5.0044761847 nan nan
0.5218406135 nan nan 0.2767765710 nan nan nan nan 5.0040682613 nan nan
0.5221740580 nan nan 0.2784450852 nan nan nan nan 5.0036638093 nan nan
0.5225075025 nan nan 0.2801134609 nan nan nan nan 5.0032628455 nan nan
0.5228409470 nan nan 0.2817817046 nan nan nan nan 5.0028653539 nan nan
0.5231743915 nan nan 0.2834498190 nan nan nan nan 5.0024713156 nan nan
0.5235078359 nan nan 0.2851177980 nan nan nan nan 5.0020807473 nan nan
0.5238412804 nan nan 0.2867856500 nan nan nan nan 5.0016936224 nan nan
0.5241747249 nan nan 0.2884533759 nan nan nan nan 5.0013099335 nan nan
0.5245081694 nan nan 0.2901209686 nan nan nan nan 5.0009296958 nan nan
0.5248416139 nan nan 0.2917884382 nan nan nan nan 5.0005528991 nan nan
0.5251750584 nan nan 0.2934557842 nan nan nan nan 5.0001795209 nan nan
0.5255085028 nan nan 0.2951230026 nan nan nan nan 4.9998095713 nan nan
0.5258419473 nan nan 0.2967901001 nan nan nan nan 4.9994430374 nan nan
0.5261753918 nan nan 0.2984570779 nan nan nan nan 4.9990799046 nan nan
0.5265088363 nan nan 0.3001239319 nan nan nan nan 4.9987201798 nan nan
0.5268422808 nan nan 0.3017906669 nan nan nan nan 4.9983638634 nan nan
0.5271757252 nan nan 0.3034572861 nan nan nan nan 4.9980109350 nan nan
0.5275091697 nan nan 0.3051237866 nan nan nan nan 4.9976613934 nan nan
0.5278426142 nan nan 0.3067901693 nan nan nan nan 4.9973152387 nan nan
0.5281760587 nan nan 0.3084564394 nan nan nan nan 4.9969724499 nan nan
0.5285095032 nan nan 0.3101225971 nan nan nan nan 4.9966330268 nan nan
0.5288429476 nan nan 0.3117886391 nan nan nan nan 4.9962969762 nan nan
0.5291763921 nan nan 0.3134545698 nan nan nan nan 4.9959642750 nan nan
0.5295098366 nan nan 0.3151203920 nan nan nan nan 4.9956349265 nan nan
0.5298432811 nan nan 0.3167861051 nan nan nan nan 4.9953089353 nan nan
0.5301767256 nan nan 0.3184517082 nan nan nan nan 4.9949862741 nan nan
0.5305101701 nan nan 0.3201172043 nan nan nan nan 4.9946669367 nan nan
0.5308436145 nan nan 0.3217825957 nan nan nan nan 4.9943509399 nan nan
0.5311770590 nan nan 0.3234478834 nan nan nan nan 4.9940382558 nan nan
0.5315105035 nan nan 0.3251130666 nan nan nan nan 4.9937288773 nan nan
0.5318439480 nan nan 0.3267781451 nan nan nan nan 4.9934228177 nan nan
0.5321773925 nan nan 0.3284431232 nan nan nan nan 4.9931200560 nan nan
0.5325108369 nan nan 0.3301080020 nan nan nan nan 4.9928205862 nan nan
0.5328442814 nan nan 0.3317727821 nan nan nan nan 4.9925244123 nan nan
0.5331777259 nan nan 0.3334374617 nan nan nan nan 4.9922315191 nan nan
0.5335111704 nan nan 0.3351020439 nan nan nan nan 4.9919418931 nan nan
0.5338446149 nan nan 0.3367665303 nan nan nan nan 4.9916555409 nan nan
0.5341780594 nan nan 0.3384309225 nan nan nan nan 4.9913724539 nan nan
0.5345115038 nan nan 0.3400952216 nan nan nan nan 4.9910926152 nan nan
0.5348449483 nan nan 0.3417594280 nan nan nan nan 4.9908160281 nan nan
0.5351783928 nan nan 0.3434235415 nan nan nan nan 4.9905426902 nan nan
0.5355118373 nan nan 0.3450875639 nan nan nan nan 4.9902725814 nan nan
0.5358452818 nan nan 0.3467514969 nan nan nan nan 4.9900057017 nan nan
0.5361787262 nan nan 0.3484153418 nan nan nan nan 4.9897420563 nan nan
0.5365121707 nan nan 0.3500790999 nan nan nan nan 4.9894816240 nan nan
0.5368456152 nan nan 0.3517427721 nan nan nan nan 4.9892243978 nan nan
0.5371790597 nan nan 0.3534063592 nan nan nan nan 4.9889703877 nan nan
0.5375125042 nan nan 0.3550698618 nan nan nan nan 4.9887195673 nan nan
0.5378459486 nan nan 0.3567332813 nan nan nan nan 4.9884719300 nan nan
0.5381793931 nan nan 0.3583966178 nan nan nan nan 4.9882274917 nan nan
0.5385128376 nan nan 0.3600598737 nan nan nan nan 4.9879862231 nan nan
0.5388462821 nan nan 0.3617230499 nan nan nan nan 4.9877481174 nan nan
0.5391797266 nan nan 0.3633861473 nan nan nan nan 4.9875131873 nan nan
0.5395131711 nan nan 0.3650491672 nan nan nan nan 4.9872814095 nan nan
0.5398466155 nan nan 0.3667121106 nan nan nan nan 4.9870527742 nan nan
0.5401800600 nan nan 0.3683749783 nan nan nan nan 4.9868272906 nan nan
0.5405135045 nan nan 0.3700377715 nan nan nan nan 4.9866049417 nan nan
0.5408469490 nan nan 0.3717004913 nan nan nan nan 4.9863857145 nan nan
0.5411803935 nan nan 0.3733631384 nan nan nan nan 4.9861696150 nan nan
0.5415138379 nan nan 0.3750257141 nan nan nan nan 4.9859566322 nan nan
0.5418472824 nan nan 0.3766882194 nan nan nan nan 4.9857467500 nan nan
0.5421807269 nan nan 0.3783506552 nan nan nan nan 4.9855399710 nan nan
0.5425141714 nan nan 0.3800130226 nan nan nan nan 4.9853362905 nan nan
0.5428476159 nan nan 0.3816753226 nan nan nan nan 4.9851356891 nan nan
0.5431810604 nan nan 0.3833375563 nan nan nan nan 4.9849381663 nan nan
0.5435145048 nan nan 0.3849997246 nan nan nan nan 4.9847437233 nan nan
0.5438479493 nan nan 0.3866618286 nan nan nan nan 4.9845523375 nan nan
0.5441813938 nan nan 0.3883238693 nan nan nan nan 4.9843640056 nan nan
0.5445148383 nan nan 0.3899858477 nan nan nan nan 4.9841787342 nan nan
0.5448482828 nan nan 0.3916477649 nan nan nan nan 4.9839964981 nan nan
0.5451817272 nan nan 0.3933096219 nan nan nan nan 4.9838172905 nan nan
0.5455151717 nan nan 0.3949714195 nan nan nan nan 4.9836411240 nan nan
0.5458486162 nan nan 0.3966331591 nan nan nan nan 4.9834679704 nan nan
0.5461820607 nan nan 0.3982948416 nan nan nan nan 4.9832978220 nan nan
0.5465155052 nan nan 0.3999564678 nan nan nan nan 4.9831306905 nan nan
0.5468489496 nan nan 0.4016180390 nan nan nan nan 4.9829665512 nan nan
0.5471823941 nan nan 0.4032795561 nan nan nan nan 4.9828053943 nan nan
0.5475158386 nan nan 0.4049410200 nan nan nan nan 4.9826472282 nan nan
0.5478492831 nan nan 0.4066024312 nan nan nan nan 4.9824920341 nan nan
0.5481827276 nan nan 0.4082637908 nan nan nan nan 4.9823397992 nan nan
0.5485161721 nan nan 0.4099250996 nan nan nan nan 4.9821905288 nan nan
0.5488496165 nan nan 0.4115863592 nan nan nan nan 4.9820442098 nan nan
0.5491830610 nan nan 0.4132475708 nan nan nan nan 4.9819008264 nan nan
0.5495165055 nan nan 0.4149087354 nan nan nan nan 4.9817603808 nan nan
0.5498499500 nan nan 0.4165698538 nan nan nan nan 4.9816228656 nan nan
0.5501833945 nan nan 0.4182309274 nan nan nan nan 4.9814882621 nan nan
0.5505168389 nan nan 0.4198919556 nan nan nan nan 4.9813565695 nan nan
0.5508502834 nan nan 0.4215529393 nan nan nan nan 4.9812277858 nan nan
0.5511837279 nan nan 0.4232138808 nan nan nan nan 4.9811018896 nan nan
0.5515171724 nan nan 0.4248747814 nan nan nan nan 4.9809788770 nan nan
0.5518506169 nan nan 0.4265356418 nan nan nan nan 4.9808587516 nan nan
0.5521840614 nan nan 0.4281964630 nan nan nan nan 4.9807414889 nan nan
0.5525175058 nan nan 0.4298572441 nan nan nan nan 4.9806270823 nan nan
0.5528509503 nan nan 0.4315179869 nan nan nan nan 4.9805155406 nan nan
0.5531843948 nan nan 0.4331786938 nan nan nan nan 4.9804068368 nan nan
0.5535178393 nan nan 0.4348393658 nan nan nan nan 4.9803009623 nan nan
0.5538512838 nan nan 0.4365000030 nan nan nan nan 4.9801979277 nan nan
0.5541847282 nan nan 0.4381606039 nan nan nan nan 4.9800977088 nan nan
0.5545181727 nan nan 0.4398211728 nan nan nan nan 4.9800002959 nan nan
0.5548516172 nan nan 0.4414817105 nan nan nan nan 4.9799056945 nan nan
0.5551850617 nan nan 0.4431422175 nan nan nan nan 4.9798138838 nan nan
0.5555185062 nan nan 0.4448026922 nan nan nan nan 4.9797248514 nan nan
0.5558519507 nan nan 0.4464631385 nan nan nan nan 4.9796386015 nan nan
0.5561853951 nan nan 0.4481235577 nan nan nan nan 4.9795551190 nan nan
0.5565188396 nan nan 0.4497839485 nan nan nan nan 4.9794743885 nan nan
0.5568522841 nan nan 0.4514443120 nan nan nan nan 4.9793964113 nan nan
0.5571857286 nan nan 0.4531046513 nan nan nan nan 4.9793211778 nan nan
0.5575191731 nan nan 0.4547649664 nan nan nan nan 4.9792486695 nan nan
0.5578526175 nan nan 0.4564252557 nan nan nan nan 4.9791788852 nan nan
0.5581860620 nan nan 0.4580855238 nan nan nan nan 4.9791118203 nan nan
0.5585195065 nan nan 0.4597457708 nan nan nan nan 4.9790474589 nan nan
0.5588529510 nan nan 0.4614059944 nan nan nan nan 4.9789857920 nan nan
0.5591863955 nan nan 0.4630661999 nan nan nan nan 4.9789268197 nan nan
0.5595198399 nan nan 0.4647263863 nan nan nan nan 4.9788705185 nan nan
0.5598532844 nan nan 0.4663865531 nan nan nan nan 4.9788168814 nan nan
0.5601867289 nan nan 0.4680467043 nan nan nan nan 4.9787659128 nan nan
0.5605201734 nan nan 0.4697068372 nan nan nan nan 4.9787175847 nan nan
0.5608536179 nan nan 0.4713669544 nan nan nan nan 4.9786718879 nan nan
0.5611870624 nan nan 0.4730270579 nan nan nan nan 4.9786288311 nan nan
0.5615205068 nan nan 0.4746871447 nan nan nan nan 4.9785883900 nan nan
0.5618539513 nan nan 0.4763472206 nan nan nan nan 4.9785505559 nan nan
0.5621873958 nan nan 0.4780072824 nan nan nan nan 4.9785153310 nan nan
0.5625208403 nan nan 0.4796673337 nan nan nan nan 4.9784826931 nan nan
0.5628542848 nan nan 0.4813273746 nan nan nan nan 4.9784526297 nan nan
0.5631877292 nan nan 0.4829874050 nan nan nan nan 4.9784251438 nan nan
0.5635211737 nan nan 0.4846474283 nan nan nan nan 4.9784002184 nan nan
0.5638546182 nan nan 0.4863074415 nan nan nan nan 4.9783778381 nan nan
0.5641880627 nan nan 0.4879674502 nan nan nan nan 4.9783580053 nan nan
0.5645215072 nan nan 0.4896274500 nan nan nan nan 4.9783407108 nan nan
0.5648549517 nan nan 0.4912874473 nan nan nan nan 4.9783259315 nan nan
0.5651883961 nan nan 0.4929474374 nan nan nan nan 4.9783136650 nan nan
0.5655218406 nan nan 0.4946074267 nan nan nan nan 4.9783039037 nan nan
0.5658552851 nan nan 0.4962674107 nan nan nan nan 4.9782966272 nan nan
0.5661887296 nan nan 0.4979273952 nan nan nan nan 4.9782918301 nan nan
0.5665221741 nan nan 0.4995873764 nan nan nan nan 4.9782895109 nan nan
0.5668556185 nan nan 0.5012473594 nan nan nan nan 4.9782896519 nan nan
0.5671890630 nan nan 0.5029073415 nan nan nan nan 4.9782922386 nan nan
0.5675225075 nan nan 0.5045673260 nan nan nan nan 4.9782972727 nan nan
0.5678559520 nan nan 0.5062273127 nan nan nan nan 4.9783047286 nan nan
0.5681893965 nan nan 0.5078873018 nan nan nan nan 4.9783145960 nan nan
0.5685228409 nan nan 0.5095472964 nan nan nan nan 4.9783268808 nan nan
0.5688562854 nan nan 0.5112072934 nan nan nan nan 4.9783415602 nan nan
0.5691897299 nan nan 0.5128672976 nan nan nan nan 4.9783586213 nan nan
0.5695231744 nan nan 0.5145273074 nan nan nan nan 4.9783780649 nan nan
0.5698566189 nan nan 0.5161873240 nan nan nan nan 4.9783998671 nan nan
0.5701900634 nan nan 0.5178473500 nan nan nan nan 4.9784240148 nan nan
0.5705235078 nan nan 0.5195073824 nan nan nan nan 4.9784505090 nan nan
0.5708569523 nan nan 0.5211674253 nan nan nan nan 4.9784793357 nan nan
0.5711903968 nan nan 0.5228274794 nan nan nan nan 4.9785104774 nan nan
0.5715238413 nan nan 0.5244875423 nan nan nan nan 4.9785439291 nan nan
0.5718572858 nan nan 0.5261476180 nan nan nan nan 4.9785796761 nan nan
0.5721907302 nan nan 0.5278077071 nan nan nan nan 4.9786177003 nan nan
0.5725241747 nan nan 0.5294678074 nan nan nan nan 4.9786579974 nan nan
0.5728576192 nan nan 0.5311279225 nan nan nan nan 4.9787005655 nan nan
0.5731910637 nan nan 0.5327880531 nan nan nan nan 4.9787453760 nan nan
0.5735245082 nan nan 0.5344481981 nan nan nan nan 4.9787924219 nan nan
0.5738579527 nan nan 0.5361083591 nan nan nan nan 4.9788416968 nan nan
0.5741913971 nan nan 0.5377685375 nan nan nan nan 4.9788931780 nan nan
0.5745248416 nan nan 0.5394287342 nan nan nan nan 4.9789468619 nan nan
0.5748582861 nan nan 0.5410889478 nan nan nan nan 4.9790027440 nan nan
0.5751917306 nan nan 0.5427491806 nan nan nan nan 4.9790607960 nan nan
0.5755251751 nan nan 0.5444094336 nan nan nan nan 4.9791210063 nan nan
0.5758586195 nan nan 0.5460697075 nan nan nan nan 4.9791833766 nan nan
0.5761920640 nan nan 0.5477300021 nan nan nan nan 4.9792478846 nan nan
0.5765255085 nan nan 0.5493903179 nan nan nan nan 4.9793145171 nan nan
0.5768589530 nan nan 0.5510506566 nan nan nan nan 4.9793832711 nan nan
0.5771923975 nan nan 0.5527110187 nan nan nan nan 4.9794541216 nan nan
0.5775258419 nan nan 0.5543714049 nan nan nan nan 4.9795270544 nan nan
0.5778592864 nan nan 0.5560318160 nan nan nan nan 4.9796020746 nan nan
0.5781927309 nan nan 0.5576922514 nan nan nan nan 4.9796791578 nan nan
0.5785261754 nan nan 0.5593527127 nan nan nan nan 4.9797582848 nan nan
0.5788596199 nan nan 0.5610132008 nan nan nan nan 4.9798394517 nan nan
0.5791930644 nan nan 0.5626737163 nan nan nan nan 4.9799226421 nan nan
0.5795265088 nan nan 0.5643342598 nan nan nan nan 4.9800078455 nan nan
0.5798599533 nan nan 0.5659948320 nan nan nan nan 4.9800950476 nan nan
0.5801933978 nan nan 0.5676554334 nan nan nan nan 4.9801842348 nan nan
0.5805268423 nan nan 0.5693160647 nan nan nan nan 4.9802753867 nan nan
0.5808602868 nan nan 0.5709767266 nan nan nan nan 4.9803684992 nan nan
0.5811937312 nan nan 0.5726374195 nan nan nan nan 4.9804635629 nan nan
0.5815271757 nan nan 0.5742981440 nan nan nan nan 4.9805605507 nan nan
0.5818606202 nan nan 0.5759589009 nan nan nan nan 4.9806594518 nan nan
0.5821940647 nan nan 0.5776196911 nan nan nan nan 4.9807602611 nan nan
0.5825275092 nan nan 0.5792805150 nan nan nan nan 4.9808629612 nan nan
0.5828609537 nan nan 0.5809413732 nan nan nan nan 4.9809675313 nan nan
0.5831943981 nan nan 0.5826022665 nan nan nan nan 4.9810739684 nan nan
0.5835278426 nan nan 0.5842631952 nan nan nan nan 4.9811822463 nan nan
0.5838612871 nan nan 0.5859241603 nan nan nan nan 4.9812923588 nan nan
0.5841947316 nan nan 0.5875851624 nan nan nan nan 4.9814042972 nan nan
0.5845281761 nan nan 0.5892462018 nan nan nan nan 4.9815180344 nan nan
0.5848616205 nan nan 0.5909072791 nan nan nan nan 4.9816335555 nan nan
0.5851950650 nan nan 0.5925683953 nan nan nan nan 4.9817508628 nan nan
0.5855285095 nan nan 0.5942295505 nan nan nan nan 4.9818699297 nan nan
0.5858619540 nan nan 0.5958907454 nan nan nan nan 4.9819907370 nan nan
0.5861953985 nan nan 0.5975519809 nan nan nan nan 4.9821132782 nan nan
0.5865288429 nan nan 0.5992132576 nan nan nan nan 4.9822375404 nan nan
0.5868622874 nan nan 0.6008745759 nan nan nan nan 4.9823635015 nan nan
0.5871957319 nan nan 0.6025359366 nan nan nan nan 4.9824911501 nan nan
0.5875291764 nan nan 0.6041973402 nan nan nan nan 4.9826204706 nan nan
0.5878626209 nan nan 0.6058587874 nan nan nan nan 4.9827514488 nan nan
0.5881960654 nan nan 0.6075202786 nan nan nan nan 4.9828840700 nan nan
0.5885295098 nan nan 0.6091818139 nan nan nan nan 4.9830183191 nan nan
0.5888629543 nan nan 0.6108433944 nan nan nan nan 4.9831541738 nan nan
0.5891963988 nan nan 0.6125050209 nan nan nan nan 4.9832916293 nan nan
0.5895298433 nan nan 0.6141666942 nan nan nan nan 4.9834306691 nan nan
0.5898632878 nan nan 0.6158284144 nan nan nan nan 4.9835712683 nan nan
0.5901967322 nan nan 0.6174901813 nan nan nan nan 4.9837134134 nan nan
0.5905301767 nan nan 0.6191519967 nan nan nan nan 4.9838571038 nan nan
0.5908636212 nan nan 0.6208138594 nan nan nan nan 4.9840022988 nan nan
0.5911970657 nan nan 0.6224757692 nan nan nan nan 4.9841489795 nan nan
0.5915305102 nan nan 0.6241377265 nan nan nan nan 4.9842971438 nan nan
0.5918639547 nan nan 0.6257997321 nan nan nan nan 4.9844467685 nan nan
0.5921973991 nan nan 0.6274617870 nan nan nan nan 4.9845978324 nan nan
0.5925308436 nan nan 0.6291238919 nan nan nan nan 4.9847503284 nan nan
0.5928642881 nan nan 0.6307860464 nan nan nan nan 4.9849042390 nan nan
0.5931977326 nan nan 0.6324482521 nan nan nan nan 4.9850595438 nan nan
0.5935311771 nan nan 0.6341105098 nan nan nan nan 4.9852162309 nan nan
0.5938646215 nan nan 0.6357728188 nan nan nan nan 4.9853742805 nan nan
0.5941980660 nan nan 0.6374351809 nan nan nan nan 4.9855336800 nan nan
0.5945315105 nan nan 0.6390975966 nan nan nan nan 4.9856944111 nan nan
0.5948649550 nan nan 0.6407600654 nan nan nan nan 4.9858564556 nan nan
0.5951983995 nan nan 0.6424225888 nan nan nan nan 4.9860197965 nan nan
0.5955318439 nan nan 0.6440851672 nan nan nan nan 4.9861844206 nan nan
0.5958652884 nan nan 0.6457478007 nan nan nan nan 4.9863503083 nan nan
0.5961987329 nan nan 0.6474104904 nan nan nan nan 4.9865174375 nan nan
0.5965321774 nan nan 0.6490732359 nan nan nan nan 4.9866858000 nan nan
0.5968656219 nan nan 0.6507360389 nan nan nan nan 4.9868553751 nan nan
0.5971990664 nan nan 0.6523988985 nan nan nan nan 4.9870261389 nan nan
0.5975325108 nan nan 0.6540618162 nan nan nan nan 4.9871980786 nan nan
0.5978659553 nan nan 0.6557247921 nan nan nan nan 4.9873711816 nan nan
0.5981993998 nan nan 0.6573878265 nan nan nan nan 4.9875454194 nan nan
0.5985328443 nan nan 0.6590509196 nan nan nan nan 4.9877207748 nan nan
0.5988662888 nan nan 0.6607140728 nan nan nan nan 4.9878972423 nan nan
0.5991997332 nan nan 0.6623772854 nan nan nan nan 4.9880747897 nan nan
0.5995331777 nan nan 0.6640405581 nan nan nan nan 4.9882533985 nan nan
0.5998666222 nan nan 0.6657038915 nan nan nan nan 4.9884330608 nan nan
0.6002000667 nan nan 0.6673672861 nan nan nan nan 4.9886137496 nan nan
0.6005335112 nan nan 0.6690307413 nan nan nan nan 4.9887954431 nan nan
0.6008669557 nan nan 0.6706942586 nan nan nan nan 4.9889781295 nan nan
0.6012004001 nan nan 0.6723578378 nan nan nan nan 4.9891617878 nan nan
0.6015338446 nan nan 0.6740214790 nan nan nan nan 4.9893463930 nan nan
0.6018672891 nan nan 0.6756851830 nan nan nan nan 4.9895319297 nan nan
0.6022007336 nan nan 0.6773489498 nan nan nan nan 4.9897183820 nan nan
0.6025341781 nan nan 0.6790127797 nan nan nan nan 4.9899057221 nan nan
0.6028676225 nan nan 0.6806766730 nan nan nan nan 4.9900939331 nan nan
0.6032010670 nan nan 0.6823406300 nan nan nan nan 4.9902829987 nan nan
0.6035345115 nan nan 0.6840046510 nan nan nan nan 4.9904728935 nan nan
0.6038679560 nan nan 0.6856687360 nan nan nan nan 4.9906635974 nan nan
0.6042014005 nan nan 0.6873328855 nan nan nan nan 4.9908550937 nan nan
0.6045348449 nan nan 0.6889970997 nan nan nan nan 4.9910473590 nan nan
0.6048682894 nan nan 0.6906613787 nan nan nan nan 4.9912403707 nan nan
0.6052017339 nan nan 0.6923257227 nan nan nan nan 4.9914341117 nan nan
0.6055351784 nan nan 0.6939901321 nan nan nan nan 4.9916285599 nan nan
0.6058686229 nan nan 0.6956546067 nan nan nan nan 4.9918236906 nan nan
0.6062020674 nan nan 0.6973191471 nan nan nan nan 4.9920194868 nan nan
0.6065355118 nan nan 0.6989837534 nan nan nan nan 4.9922159262 nan nan
0.6068689563 nan nan 0.7006484254 nan nan nan nan 4.9924129841 nan nan
0.6072024008 nan nan 0.7023131636 nan nan nan nan 4.9926106422 nan nan
0.6075358453 nan nan 0.7039779682 nan nan nan nan 4.9928088776 nan nan
0.6078692898 nan nan 0.7056428390 nan nan nan nan 4.9930076667 nan nan
0.6082027342 nan nan 0.7073077764 nan nan nan nan 4.9932069894 nan nan
0.6085361787 nan nan 0.7089727804 nan nan nan nan 4.9934068227 nan nan
0.6088696232 nan nan 0.7106378511 nan nan nan nan 4.9936071436 nan nan
0.6092030677 nan nan 0.7123029887 nan nan nan nan 4.9938079302 nan nan
0.6095365122 nan nan 0.7139681932 nan nan nan nan 4.9940091596 nan nan
0.6098699567 nan nan 0.7156334648 nan nan nan nan 4.9942108092 nan nan
0.6102034011 nan nan 0.7172988035 nan nan nan nan 4.9944128557 nan nan
0.6105368456 nan nan 0.7189642093 nan nan nan nan 4.9946152760 nan nan
0.6108702901 nan nan 0.7206296825 nan nan nan nan 4.9948180478 nan nan
0.6112037346 nan nan 0.7222952228 nan nan nan nan 4.9950211464 nan nan
0.6115371791 nan nan 0.7239608306 nan nan nan nan 4.9952245493 nan nan
0.6118706235 nan nan 0.7256265059 nan nan nan nan 4.9954282329 nan nan
0.6122040680 nan nan 0.7272922485 nan nan nan nan 4.9956321729 nan nan
0.6125375125 nan nan 0.7289580586 nan nan nan nan 4.9958363460 nan nan
0.6128709570 nan nan 0.7306239363 nan nan nan nan 4.9960407282 nan nan
0.6132044015 nan nan 0.7322898815 nan nan nan nan 4.9962452950 nan nan
0.6135378459 nan nan 0.7339558943 nan nan nan nan 4.9964500229 nan nan
0.6138712904 nan nan 0.7356219746 nan nan nan nan 4.9966548870 nan nan
0.6142047349 nan nan 0.7372881223 nan nan nan nan 4.9968598629 nan nan
0.6145381794 nan nan 0.7389543379 nan nan nan nan 4.9970649265 nan nan
0.6148716239 nan nan 0.7406206209 nan nan nan nan 4.9972700526 nan nan
0.6152050684 nan nan 0.7422869714 nan nan nan nan 4.9974752166 nan nan
0.6155385128 nan nan 0.7439533896 nan nan nan nan 4.9976803936 nan nan
0.6158719573 nan nan 0.7456198752 nan nan nan nan 4.9978855585 nan nan
0.6162054018 nan nan 0.7472864283 nan nan nan nan 4.9980906861 nan nan
0.6165388463 nan nan 0.7489530489 nan nan nan nan 4.9982957512 nan nan
0.6168722908 nan nan 0.7506197369 nan nan nan nan 4.9985007285 nan nan
0.6172057352 nan nan 0.7522864925 nan nan nan nan 4.9987055922 nan nan
0.6175391797 nan nan 0.7539533153 nan nan nan nan 4.9989103169 nan nan
0.6178726242 nan nan 0.7556202053 nan nan nan nan 4.9991148769 nan nan
0.6182060687 nan nan 0.7572871628 nan nan nan nan 4.9993192460 nan nan
0.6185395132 nan nan 0.7589541876 nan nan nan nan 4.9995233986 nan nan
0.6188729577 nan nan 0.7606212793 nan nan nan nan 4.9997273085 nan nan
0.6192064021 nan nan 0.7622884382 nan nan nan nan 4.9999309493 nan nan
0.6195398466 nan nan 0.7639556644 nan nan nan nan 5.0001342951 nan nan
0.6198732911 nan nan 0.7656229575 nan nan nan nan 5.0003373190 nan nan
0.6202067356 nan nan 0.7672903174 nan nan nan nan 5.0005399950 nan nan
0.6205401801 nan nan 0.7689577445 nan nan nan nan 5.0007422964 nan nan
0.6208736245 nan nan 0.7706252382 nan nan nan nan 5.0009441955 nan nan
0.6212070690 nan nan 0.7722927988 nan nan nan nan 5.0011456669 nan nan
0.6215405135 nan nan 0.7739604260 nan nan nan nan 5.0013466833 nan nan
0.6218739580 nan nan 0.7756281200 nan nan nan nan 5.0015472159 nan nan
0.6222074025 nan nan 0.7772958805 nan nan nan nan 5.0017472404 nan nan
0.6225408469 nan nan 0.7789637074 nan nan nan nan 5.0019467277 nan nan
0.6228742914 nan nan 0.7806316011 nan nan nan nan 5.0021456498 nan nan
0.6232077359 nan nan 0.7822995607 nan nan nan nan 5.0023439821 nan nan
0.6235411804 nan nan 0.7839675871 nan nan nan nan 5.0025416942 nan nan
0.6238746249 nan nan 0.7856356795 nan nan nan nan 5.0027387586 nan nan
0.6242080694 nan nan 0.7873038382 nan nan nan nan 5.0029351499 nan nan
0.6245415138 nan nan 0.7889720628 nan nan nan nan 5.0031308385 nan nan
0.6248749583 nan nan 0.7906403539 nan nan nan nan 5.0033257955 nan nan
0.6252084028 nan nan 0.7923087107 nan nan nan nan 5.0035199950 nan nan
0.6255418473 nan nan 0.7939771334 nan nan nan nan 5.0037134088 nan nan
0.6258752918 nan nan 0.7956456223 nan nan nan nan 5.0039060060 nan nan
0.6262087362 nan nan 0.7973141768 nan nan nan nan 5.0040977602 nan nan
0.6265421807 nan nan 0.7989827968 nan nan nan nan 5.0042886431 nan nan
0.6268756252 nan nan 0.8006514779 nan nan nan nan 5.0044785999 nan nan
0.6272090697 nan nan 0.8023202191 nan nan nan nan 5.0046675989 nan nan
0.6275425142 nan nan 0.8039890207 nan nan nan nan 5.0048556171 nan nan
0.6278759587 nan nan 0.8056578827 nan nan nan nan 5.0050426194 nan nan
0.6282094031 nan nan 0.8073268049 nan nan nan nan 5.0052285775 nan nan
0.6285428476 nan nan 0.8089957874 nan nan nan nan 5.0054134694 nan nan
0.6288762921 nan nan 0.8106648304 nan nan nan nan 5.0055972622 nan nan
0.6292097366 nan nan 0.8123339337 nan nan nan nan 5.0057799199 nan nan
0.6295431811 nan nan 0.8140030968 nan nan nan nan 5.0059614238 nan nan
0.6298766255 nan nan 0.8156723198 nan nan nan nan 5.0061417428 nan nan
0.6302100700 nan nan 0.8173416034 nan nan nan nan 5.0063208348 nan nan
0.6305435145 nan nan 0.8190109464 nan nan nan nan 5.0064986819 nan nan
0.6308769590 nan nan 0.8206803487 nan nan nan nan 5.0066752550 nan nan
0.6312104035 nan nan 0.8223498103 nan nan nan nan 5.0068505099 nan nan
0.6315438479 nan nan 0.8240193309 nan nan nan nan 5.0070244249 nan nan
0.6318772924 nan nan 0.8256889099 nan nan nan nan 5.0071969728 nan nan
0.6322107369 nan nan 0.8273585474 nan nan nan nan 5.0073681131 nan nan
0.6325441814 nan nan 0.8290282433 nan nan nan nan 5.0075378137 nan nan
0.6328776259 nan nan 0.8306979965 nan nan nan nan 5.0077060521 nan nan
0.6332110704 nan nan 0.8323678069 nan nan nan nan 5.0078727910 nan nan
0.6335445148 nan nan 0.8340376744 nan nan nan nan 5.0080379899 nan nan
0.6338779593 nan nan 0.8357075980 nan nan nan nan 5.0082016279 nan nan
0.6342114038 nan nan 0.8373775774 nan nan nan nan 5.0083636698 nan nan
0.6345448483 nan nan 0.8390476123 nan nan nan nan 5.0085240758 nan nan
0.6348782928 nan nan 0.8407177021 nan nan nan nan 5.0086828163 nan nan
0.6352117372 nan nan 0.8423878461 nan nan nan nan 5.0088398621 nan nan
0.6355451817 nan nan 0.8440580440 nan nan nan nan 5.0089951720 nan nan
0.6358786262 nan nan 0.8457282949 nan nan nan nan 5.0091487150 nan nan
0.6362120707 nan nan 0.8473985984 nan nan nan nan 5.0093004596 nan nan
0.6365455152 nan nan 0.8490689540 nan nan nan nan 5.0094503632 nan nan
0.6368789597 nan nan 0.8507393606 nan nan nan nan 5.0095984032 nan nan
0.6372124041 nan nan 0.8524098178 nan nan nan nan 5.0097445352 nan nan
0.6375458486 nan nan 0.8540803248 nan nan nan nan 5.0098887205 nan nan
0.6378792931 nan nan 0.8557508808 nan nan nan nan 5.0100309361 nan nan
0.6382127376 nan nan 0.8574214854 nan nan nan nan 5.0101711455 nan nan
0.6385461821 nan nan 0.8590921379 nan nan nan nan 5.0103092949 nan nan
0.6388796265 nan nan 0.8607628369 nan nan nan nan 5.0104453654 nan nan
0.6392130710 nan nan 0.8624335817 nan nan nan nan 5.0105793243 nan nan
0.6395465155 nan nan 0.8641043724 nan nan nan nan 5.0107111213 nan nan
0.6398799600 nan nan 0.8657752074 nan nan nan nan 5.0108407209 nan nan
0.6402134045 nan nan 0.8674460856 nan nan nan nan 5.0109680994 nan nan
0.6405468489 nan nan 0.8691170069 nan nan nan nan 5.0110932117 nan nan
0.6408802934 nan nan 0.8707879700 nan nan nan nan 5.0112160167 nan nan
0.6412137379 nan nan 0.8724589738 nan nan nan nan 5.0113364822 nan nan
0.6415471824 nan nan 0.8741300179 nan nan nan nan 5.0114545718 nan nan
0.6418806269 nan nan 0.8758011009 nan nan nan nan 5.0115702437 nan nan
0.6422140714 nan nan 0.8774722220 nan nan nan nan 5.0116834675 nan nan
0.6425475158 nan nan 0.8791433809 nan nan nan nan 5.0117941956 nan nan
0.6428809603 nan nan 0.8808145755 nan nan nan nan 5.0119023894 nan nan
0.6432144048 nan nan 0.8824858058 nan nan nan nan 5.0120080243 nan nan
0.6435478493 nan nan 0.8841570696 nan nan nan nan 5.0121110597 nan nan
0.6438812938 nan nan 0.8858283680 nan nan nan nan 5.0122114304 nan nan
0.6442147382 nan nan 0.8874996980 nan nan nan nan 5.0123091266 nan nan
0.6445481827 nan nan 0.8891710595 nan nan nan nan 5.0124041098 nan nan
0.6448816272 nan nan 0.8908424510 nan nan nan nan 5.0124963219 nan nan
0.6452150717 nan nan 0.8925138719 nan nan nan nan 5.0125857339 nan nan
0.6455485162 nan nan 0.8941853211 nan nan nan nan 5.0126723106 nan nan
0.6458819607 nan nan 0.8958567972 nan nan nan nan 5.0127560004 nan nan
0.6462154051 nan nan 0.8975282996 nan nan nan nan 5.0128367773 nan nan
0.6465488496 nan nan 0.8991998270 nan nan nan nan 5.0129146052 nan nan
0.6468822941 nan nan 0.9008713780 nan nan nan nan 5.0129894168 nan nan
0.6472157386 nan nan 0.9025429526 nan nan nan nan 5.0130611927 nan nan
0.6475491831 nan nan 0.9042145486 nan nan nan nan 5.0131299001 nan nan
0.6478826275 nan nan 0.9058861653 nan nan nan nan 5.0131954865 nan nan
0.6482160720 nan nan 0.9075578016 nan nan nan nan 5.0132579126 nan nan
0.6485495165 nan nan 0.9092294568 nan nan nan nan 5.0133171374 nan nan
0.6488829610 nan nan 0.9109011293 nan nan nan nan 5.0133731229 nan nan
0.6492164055 nan nan 0.9125728181 nan nan nan nan 5.0134258244 nan nan
0.6495498499 nan nan 0.9142445220 nan nan nan nan 5.0134752151 nan nan
0.6498832944 nan nan 0.9159162400 nan nan nan nan 5.0135212477 nan nan
0.6502167389 nan nan 0.9175879719 nan nan nan nan 5.0135638589 nan nan
0.6505501834 nan nan 0.9192597154 nan nan nan nan 5.0136030349 nan nan
0.6508836279 nan nan 0.9209314698 nan nan nan nan 5.0136387332 nan nan
0.6512170724 nan nan 0.9226032340 nan nan nan nan 5.0136708945 nan nan
0.6515505168 nan nan 0.9242750070 nan nan nan nan 5.0136994994 nan nan
0.6518839613 nan nan 0.9259467878 nan nan nan nan 5.0137245044 nan nan
0.6522174058 nan nan 0.9276185749 nan nan nan nan 5.0137458339 nan nan
0.6525508503 nan nan 0.9292903676 nan nan nan nan 5.0137634830 nan nan
0.6528842948 nan nan 0.9309621651 nan nan nan nan 5.0137774106 nan nan
0.6532177392 nan nan 0.9326339658 nan nan nan nan 5.0137875518 nan nan
0.6535511837 nan nan 0.9343057689 nan nan nan nan 5.0137938849 nan nan
0.6538846282 nan nan 0.9359775735 nan nan nan nan 5.0137963720 nan nan
0.6542180727 nan nan 0.9376493781 nan nan nan nan 5.0137949408 nan nan
0.6545515172 nan nan 0.9393211820 nan nan nan nan 5.0137895708 nan nan
0.6548849617 nan nan 0.9409929844 nan nan nan nan 5.0137802299 nan nan
0.6552184061 nan nan 0.9426647838 nan nan nan nan 5.0137668597 nan nan
0.6555518506 nan nan 0.9443365798 nan nan nan nan 5.0137494233 nan nan
0.6558852951 nan nan 0.9460083710 nan nan nan nan 5.0137278911 nan nan
0.6562187396 nan nan 0.9476801564 nan nan nan nan 5.0137022079 nan nan
0.6565521841 nan nan 0.9493519353 nan nan nan nan 5.0136723233 nan nan
0.6568856285 nan nan 0.9510237063 nan nan nan nan 5.0136382120 nan nan
0.6572190730 nan nan 0.9526954694 nan nan nan nan 5.0135998274 nan nan
0.6575525175 nan nan 0.9543672194 nan nan nan nan 5.0135571006 nan nan
0.6578859620 nan nan 0.9560389543 nan nan nan nan 5.0135100035 nan nan
0.6582194065 nan nan 0.9577106728 nan nan nan nan 5.0134584861 nan nan
0.6585528510 nan nan 0.9593823731 nan nan nan nan 5.0134024833 nan nan
0.6588862954 nan nan 0.9610540542 nan nan nan nan 5.0133419764 nan nan
0.6592197399 nan nan 0.9627257148 nan nan nan nan 5.0132769193 nan nan
0.6595531844 nan nan 0.9643973525 nan nan nan nan 5.0132072351 nan nan
0.6598866289 nan nan 0.9660689665 nan nan nan nan 5.0131329038 nan nan
0.6602200734 nan nan 0.9677405549 nan nan nan nan 5.0130538879 nan nan
0.6605535178 nan nan 0.9694121163 nan nan nan nan 5.0129701110 nan nan
0.6608869623 nan nan 0.9710836492 nan nan nan nan 5.0128815543 nan nan
0.6612204068 nan nan 0.9727551518 nan nan nan nan 5.0127881753 nan nan
0.6615538513 nan nan 0.9744266224 nan nan nan nan 5.0126899012 nan nan
0.6618872958 nan nan 0.9760980595 nan nan nan nan 5.0125867040 nan nan
0.6622207402 nan nan 0.9777694615 nan nan nan nan 5.0124785455 nan nan
0.6625541847 nan nan 0.9794408263 nan nan nan nan 5.0123653566 nan nan
0.6628876292 nan nan 0.9811121527 nan nan nan nan 5.0122470997 nan nan
0.6632210737 nan nan 0.9827834386 nan nan nan nan 5.0121237413 nan nan
0.6635545182 nan nan 0.9844546823 nan nan nan nan 5.0119952165 nan nan
0.6638879627 nan nan 0.9861258827 nan nan nan nan 5.0118614774 nan nan
0.6642214071 nan nan 0.9877970371 nan nan nan nan 5.0117224957 nan nan
0.6645548516 nan nan 0.9894681440 nan nan nan nan 5.0115782109 nan nan
0.6648882961 nan nan 0.9911392023 nan nan nan nan 5.0114285643 nan nan
0.6652217406 nan nan 0.9928102098 nan nan nan nan 5.0112735332 nan nan
0.6655551851 nan nan 0.9944811646 nan nan nan nan 5.0111130620 nan nan
0.6658886295 nan nan 0.9961520646 nan nan nan nan 5.0109470807 nan nan
0.6662220740 nan nan 0.9978229085 nan nan nan nan 5.0107755723 nan nan
0.6665555185 nan nan 0.9994936943 nan nan nan nan 5.0105984865 nan nan
0.6668889630 nan nan nan 0.0011644113 nan nan nan nan 5.0104174650 nan
0.6672224075 nan nan nan 0.0028350779 nan nan nan nan 5.0102374716 nan
0.6675558520 nan nan nan 0.0045056838 nan nan nan nan 5.0100588260 nan
0.6678892964 nan nan nan 0.0061762306 nan nan nan nan 5.0098815330 nan
0.6682227409 nan nan nan 0.0078467197 nan nan nan nan 5.0097055792 nan
0.6685561854 nan nan nan 0.0095171487 nan nan nan nan 5.0095309613 nan
0.6688896299 nan nan nan 0.0111875199 nan nan nan nan 5.0093576844 nan
0.6692230744 nan nan nan 0.0128578353 nan nan nan nan 5.0091857349 nan
0.6695565188 nan nan nan 0.0145280913 nan nan nan nan 5.0090151125 nan
0.6698899633 nan nan nan 0.0161982914 nan nan nan nan 5.0088458199 nan
0.6702234078 nan nan nan 0.0178684361 nan nan nan nan 5.0086778429 nan
0.6705568523 nan nan nan 0.0195385239 nan nan nan nan 5.0085111782 nan
0.6708902968 nan nan nan 0.0212085576 nan nan nan nan 5.0083458306 nan
0.6712237412 nan nan nan 0.0228785351 nan nan nan nan 5.0081817868 nan
0.6715571857 nan nan nan 0.0245484597 nan nan nan nan 5.0080190433 nan
0.6718906302 nan nan nan 0.0262183306 nan nan nan nan 5.0078576052 nan
0.6722240747 nan nan nan 0.0278881445 nan nan nan nan 5.0076974600 nan
0.6725575192 nan nan nan 0.0295579080 nan nan nan nan 5.0075386056 nan
0.6728909637 nan nan nan 0.0312276159 nan nan nan nan 5.0073810444 nan
0.6732244081 nan nan nan 0.0328972723 nan nan nan nan 5.0072247632 nan
0.6735578526 nan nan nan 0.0345668781 nan nan nan nan 5.0070697585 nan
0.6738912971 nan nan nan 0.0362364314 nan nan nan nan 5.0069160350 nan
0.6742247416 nan nan nan 0.0379059345 nan nan nan nan 5.0067635795 nan
0.6745581861 nan nan nan 0.0395753865 nan nan nan nan 5.0066123885 nan
0.6748916305 nan nan nan 0.0412447891 nan nan nan nan 5.0064624667 nan
0.6752250750 nan nan nan 0.0429141424 nan nan nan nan 5.0063138014 nan
0.6755585195 nan nan nan 0.0445834456 nan nan nan nan 5.0061663911 nan
0.6758919640 nan nan nan 0.0462527011 nan nan nan nan 5.0060202379 nan
0.6762254085 nan nan nan 0.0479219068 nan nan nan nan 5.0058753288 nan
0.6765588530 nan nan nan 0.0495910640 nan nan nan nan 5.0057316600 nan
0.6768922974 nan nan nan 0.0512601732 nan nan nan nan 5.0055892365 nan
0.6772257419 nan nan nan 0.0529292352 nan nan nan nan 5.0054480450 nan
0.6775591864 nan nan nan 0.0545982508 nan nan nan nan 5.0053080818 nan
0.6778926309 nan nan nan 0.0562672185 nan nan nan nan 5.0051693516 nan
0.6782260754 nan nan nan 0.0579361414 nan nan nan nan 5.0050318414 nan
0.6785595198 nan nan nan 0.0596050183 nan nan nan nan 5.0048955474 nan
0.6788929643 nan nan nan 0.0612738514 nan nan nan nan 5.0047604767 nan
0.6792264088 nan nan nan 0.0629426399 nan nan nan nan 5.0046266136 nan
0.6795598533 nan nan nan 0.0646113836 nan nan nan nan 5.0044939544 nan
0.6798932978 nan nan nan 0.0662800821 nan nan nan nan 5.0043625036 nan
0.6802267422 nan nan nan 0.0679487374 nan nan nan nan 5.0042322484 nan
0.6805601867 nan nan nan 0.0696173490 nan nan nan nan 5.0041031847 nan
0.6808936312 nan nan nan 0.0712859170 nan nan nan nan 5.0039753172 nan
0.6812270757 nan nan nan 0.0729544440 nan nan nan nan 5.0038486329 nan
0.6815605202 nan nan nan 0.0746229287 nan nan nan nan 5.0037231279 nan
0.6818939647 nan nan nan 0.0762913742 nan nan nan nan 5.0035988067 nan
0.6822274091 nan nan nan 0.0779597754 nan nan nan nan 5.0034756564 nan
0.6825608536 nan nan nan 0.0796281406 nan nan nan nan 5.0033536750 nan
0.6828942981 nan nan nan 0.0812964567 nan nan nan nan 5.0032328653 nan
0.6832277426 nan nan nan 0.0829647372 nan nan nan nan 5.0031132143 nan
0.6835611871 nan nan nan 0.0846329769 nan nan nan nan 5.0029947177 nan
0.6838946315 nan nan nan 0.0863011796 nan nan nan nan 5.0028773802 nan
0.6842280760 nan nan nan 0.0879693426 nan nan nan nan 5.0027611889 nan
0.6845615205 nan nan nan 0.0896374689 nan nan nan nan 5.0026461397 nan
0.6848949650 nan nan nan 0.0913055534 nan nan nan nan 5.0025322370 nan
0.6852284095 nan nan nan 0.0929736010 nan nan nan nan 5.0024194681 nan
0.6855618540 nan nan nan 0.0946416108 nan nan nan nan 5.0023078290 nan
0.6858952984 nan nan nan 0.0963095852 nan nan nan nan 5.0021973238 nan
0.6862287429 nan nan nan 0.0979775240 nan nan nan nan 5.0020879402 nan
0.6865621874 nan nan nan 0.0996454274 nan nan nan nan 5.0019796737 nan
0.6868956319 nan nan nan 0.1013132895 nan nan nan nan 5.0018725305 nan
0.6872290764 nan nan nan 0.1029811185 nan nan nan nan 5.0017664962 nan
0.6875625208 nan nan nan 0.1046489117 nan nan nan nan 5.0016615667 nan
0.6878959653 nan nan nan 0.1063166726 nan nan nan nan 5.0015577459 nan
0.6882294098 nan nan nan 0.1079843984 nan nan nan nan 5.0014550216 nan
0.6885628543 nan nan nan 0.1096520917 nan nan nan nan 5.0013533895 nan
0.6888962988 nan nan nan 0.1113197457 nan nan nan nan 5.0012528535 nan
0.6892297432 nan nan nan 0.1129873694 nan nan nan nan 5.0011534014 nan
0.6895631877 nan nan nan 0.1146549610 nan nan nan nan 5.0010550291 nan
0.6898966322 nan nan nan 0.1163225214 nan nan nan nan 5.0009577400 nan
0.6902300767 nan nan nan 0.1179900461 nan nan nan nan 5.0008615225 nan
0.6905635212 nan nan nan 0.1196575387 nan nan nan nan 5.0007663720 nan
0.6908969657 nan nan nan 0.1213250014 nan nan nan nan 5.0006722921 nan
0.6912304101 nan nan nan 0.1229924345 nan nan nan nan 5.0005792711 nan
0.6915638546 nan nan nan 0.1246598379 nan nan nan nan 5.0004873045 nan
0.6918972991 nan nan nan 0.1263272043 nan nan nan nan 5.0003963967 nan
0.6922307436 nan nan nan 0.1279945432 nan nan nan nan 5.0003065356 nan
0.6925641881 nan nan nan 0.1296618540 nan nan nan nan 5.0002177163 nan
0.6928976325 nan nan nan 0.1313291360 nan nan nan nan 5.0001299419 nan
0.6932310770 nan nan nan 0.1329963861 nan nan nan nan 5.0000432011 nan
0.6935645215 nan nan nan 0.1346636076 nan nan nan nan 4.9999574893 nan
0.6938979660 nan nan nan 0.1363308031 nan nan nan nan 4.9998728097 nan
0.6942314105 nan nan nan 0.1379979696 nan nan nan nan 4.9997891509 nan
0.6945648550 nan nan nan 0.1396651077 nan nan nan nan 4.9997065085 nan
0.6948982994 nan nan nan 0.1413322174 nan nan nan nan 4.9996248853 nan
0.6952317439 nan nan nan 0.1429993027 nan nan nan nan 4.9995442703 nan
0.6955651884 nan nan nan 0.1446663604 nan nan nan nan 4.9994646587 nan
0.6958986329 nan nan nan 0.1463333892 nan nan nan nan 4.9993860536 nan
0.6962320774 nan nan nan 0.1480003942 nan nan nan nan 4.9993084438 nan
0.6965655218 nan nan nan 0.1496673742 nan nan nan nan 4.9992318247 nan
0.6968989663 nan nan nan 0.1513343271 nan nan nan nan 4.9991561991 nan
0.6972324108 nan nan nan 0.1530012541 nan nan nan nan 4.9990815559 nan
0.6975658553 nan nan nan 0.1546681593 nan nan nan nan 4.9990078907 nan
0.6978992998 nan nan nan 0.1563350405 nan nan nan nan 4.9989352059 nan
0.6982327442 nan nan nan 0.1580018918 nan nan nan nan 4.9988634908 nan
0.6985661887 nan nan nan 0.1596687235 nan nan nan nan 4.9987927416 nan
0.6988996332 nan nan nan 0.1613355330 nan nan nan nan 4.9987229598 nan
0.6992330777 nan nan nan 0.1630023158 nan nan nan nan 4.9986541348 nan
0.6995665222 nan nan nan 0.1646690775 nan nan nan nan 4.9985862618 nan
0.6998999667 nan nan nan 0.1663358188 nan nan nan nan 4.9985193432 nan
0.7002334111 nan nan nan 0.1680025342 nan nan nan nan 4.9984533684 nan
0.7005668556 nan nan nan 0.1696692293 nan nan nan nan 4.9983883327 nan
0.7009003001 nan nan nan 0.1713359046 nan nan nan nan 4.9983242383 nan
0.7012337446 nan nan nan 0.1730025559 nan nan nan nan 4.9982610747 nan
0.7015671891 nan nan nan 0.1746691872 nan nan nan nan 4.9981988373 nan
0.7019006335 nan nan nan 0.1763357996 nan nan nan nan 4.9981375280 nan
0.7022340780 nan nan nan 0.1780023892 nan nan nan nan 4.9980771366 nan
0.7025675225 nan nan nan 0.1796689601 nan nan nan nan 4.9980176583 nan
0.7029009670 nan nan nan 0.1813355124 nan nan nan nan 4.9979590950 nan
0.7032344115 nan nan nan 0.1830020426 nan nan nan nan 4.9979014365 nan
0.7035678560 nan nan nan 0.1846685563 nan nan nan nan 4.9978446780 nan
0.7039013004 nan nan nan 0.1863350507 nan nan nan nan 4.9977888214 nan
0.7042347449 nan nan nan 0.1880015249 nan nan nan nan 4.9977338565 nan
0.7045681894 nan nan nan 0.1896679847 nan nan nan nan 4.9976797786 nan
0.7049016339 nan nan nan 0.1913344225 nan nan nan nan 4.9976265892 nan
0.7052350784 nan nan nan 0.1930008449 nan nan nan nan 4.9975742785 nan
0.7055685228 nan nan nan 0.1946672514 nan nan nan nan 4.9975228416 nan
0.7059019673 nan nan nan 0.1963336367 nan nan nan nan 4.9974722800 nan
0.7062354118 nan nan nan 0.1980000098 nan nan nan nan 4.9974225839 nan
0.7065688563 nan nan nan 0.1996663633 nan nan nan nan 4.9973737485 nan
0.7069023008 nan nan nan 0.2013327012 nan nan nan nan 4.9973257750 nan
0.7072357452 nan nan nan 0.2029990255 nan nan nan nan 4.9972786540 nan
0.7075691897 nan nan nan 0.2046653302 nan nan nan nan 4.9972323803 nan
0.7079026342 nan nan nan 0.2063316241 nan nan nan nan 4.9971869554 nan
0.7082360787 nan nan nan 0.2079978989 nan nan nan nan 4.9971423696 nan
0.7085695232 nan nan nan 0.2096641622 nan nan nan nan 4.9970986180 nan
0.7089029677 nan nan nan 0.2113304096 nan nan nan nan 4.9970557017 nan
0.7092364121 nan nan nan 0.2129966420 nan nan nan nan 4.9970136116 nan
0.7095698566 nan nan nan 0.2146628633 nan nan nan nan 4.9969723424 nan
0.7099033011 nan nan nan 0.2163290671 nan nan nan nan 4.9969318952 nan
0.7102367456 nan nan nan 0.2179952620 nan nan nan nan 4.9968922606 nan
0.7105701901 nan nan nan 0.2196614390 nan nan nan nan 4.9968534335 nan
0.7109036345 nan nan nan 0.2213276084 nan nan nan nan 4.9968154150 nan
0.7112370790 nan nan nan 0.2229937605 nan nan nan nan 4.9967781957 nan
0.7115705235 nan nan nan 0.2246599042 nan nan nan nan 4.9967417707 nan
0.7119039680 nan nan nan 0.2263260329 nan nan nan nan 4.9967061407 nan
0.7122374125 nan nan nan 0.2279921523 nan nan nan nan 4.9966712966 nan
0.7125708570 nan nan nan 0.2296582581 nan nan nan nan 4.9966372334 nan
0.7129043014 nan nan nan 0.2313243544 nan nan nan nan 4.9966039517 nan
0.7132377459 nan nan nan 0.2329904387 nan nan nan nan 4.9965714426 nan
0.7135711904 nan nan nan 0.2346565134 nan nan nan nan 4.9965397009 nan
0.7139046349 nan nan nan 0.2363225763 nan nan nan nan 4.9965087273 nan
0.7142380794 nan nan nan 0.2379886302 nan nan nan nan 4.9964785130 nan
0.7145715238 nan nan nan 0.2396546732 nan nan nan nan 4.9964490536 nan
0.7149049683 nan nan nan 0.2413207084 nan nan nan nan 4.9964203494 nan
0.7152384128 nan nan nan 0.2429867321 nan nan nan nan 4.9963923917 nan
0.7155718573 nan nan nan 0.2446527492 nan nan nan nan 4.9963651753 nan
0.7159053018 nan nan nan 0.2463187546 nan nan nan nan 4.9963387004 nan
0.7162387462 nan nan nan 0.2479847553 nan nan nan nan 4.9963129584 nan
0.7165721907 nan nan nan 0.2496507427 nan nan nan nan 4.9962879440 nan
0.7169056352 nan nan nan 0.2513167266 nan nan nan nan 4.9962636574 nan
0.7172390797 nan nan nan 0.2529826988 nan nan nan nan 4.9962400901 nan
0.7175725242 nan nan nan 0.2546486667 nan nan nan nan 4.9962172368 nan
0.7179059687 nan nan nan 0.2563146244 nan nan nan nan 4.9961950976 nan
0.7182394131 nan nan nan 0.2579805759 nan nan nan nan 4.9961736641 nan
0.7185728576 nan nan nan 0.2596465211 nan nan nan nan 4.9961529310 nan
0.7189063021 nan nan nan 0.2613124576 nan nan nan nan 4.9961328982 nan
0.7192397466 nan nan nan 0.2629783913 nan nan nan nan 4.9961135575 nan
0.7195731911 nan nan nan 0.2646443136 nan nan nan nan 4.9960949036 nan
0.7199066355 nan nan nan 0.2663102335 nan nan nan nan 4.9960769363 nan
0.7202400800 nan nan nan 0.2679761460 nan nan nan nan 4.9960596475 nan
0.7205735245 nan nan nan 0.2696420522 nan nan nan nan 4.9960430318 nan
0.7209069690 nan nan nan 0.2713079559 nan nan nan nan 4.9960270890 nan
0.7212404135 nan nan nan 0.2729738503 nan nan nan nan 4.9960118111 nan
0.7215738580 nan nan nan 0.2746397424 nan nan nan nan 4.9959971927 nan
0.7219073024 nan nan nan 0.2763056292 nan nan nan nan 4.9959832335 nan
0.7222407469 nan nan nan 0.2779715097 nan nan nan nan 4.9959699256 nan
0.7225741914 nan nan nan 0.2796373893 nan nan nan nan 4.9959572635 nan
0.7229076359 nan nan nan 0.2813032612 nan nan nan nan 4.9959452470 nan
0.7232410804 nan nan nan 0.2829691297 nan nan nan nan 4.9959338680 nan
0.7235745248 nan nan nan 0.2846349966 nan nan nan nan 4.9959231214 nan
0.7239079693 nan nan nan 0.2863008572 nan nan nan nan 4.9959130065 nan
0.7242414138 nan nan nan 0.2879667156 nan nan nan nan 4.9959035157 nan
0.7245748583 nan nan nan 0.2896325733 nan nan nan nan 4.9958946435 nan
0.7249083028 nan nan nan 0.2912984234 nan nan nan nan 4.9958863894 nan
0.7252417472 nan nan nan 0.2929642727 nan nan nan nan 4.9958787456 nan
0.7255751917 nan nan nan 0.2946301212 nan nan nan nan 4.9958717070 nan
0.7259086362 nan nan nan 0.2962959647 nan nan nan nan 4.9958652727 nan
0.7262420807 nan nan nan 0.2979618066 nan nan nan nan 4.9958594351 nan
0.7265755252 nan nan nan 0.2996276489 nan nan nan nan 4.9958541891 nan
0.7269089697 nan nan nan 0.3012934872 nan nan nan nan 4.9958495337 nan
0.7272424141 nan nan nan 0.3029593231 nan nan nan nan 4.9958454614 nan
0.7275758586 nan nan nan 0.3046251598 nan nan nan nan 4.9958419671 nan
0.7279093031 nan nan nan 0.3062909955 nan nan nan nan 4.9958390496 nan
0.7282427476 nan nan nan 0.3079568279 nan nan nan nan 4.9958367017 nan
0.7285761921 nan nan nan 0.3096226604 nan nan nan nan 4.9958349181 nan
0.7289096365 nan nan nan 0.3112884943 nan nan nan nan 4.9958336978 nan
0.7292430810 nan nan nan 0.3129543269 nan nan nan nan 4.9958330333 nan
0.7295765255 nan nan nan 0.3146201569 nan nan nan nan 4.9958329196 nan
0.7299099700 nan nan nan 0.3162859887 nan nan nan nan 4.9958333554 nan
0.7302434145 nan nan nan 0.3179518220 nan nan nan nan 4.9958343335 nan
0.7305768590 nan nan nan 0.3196176550 nan nan nan nan 4.9958358488 nan
0.7309103034 nan nan nan 0.3212834865 nan nan nan nan 4.9958378999 nan
0.7312437479 nan nan nan 0.3229493199 nan nan nan nan 4.9958404797 nan
0.7315771924 nan nan nan 0.3246151555 nan nan nan nan 4.9958435831 nan
0.7319106369 nan nan nan 0.3262809933 nan nan nan nan 4.9958472088 nan
0.7322440814 nan nan nan 0.3279468295 nan nan nan nan 4.9958513496 nan
0.7325775258 nan nan nan 0.3296126666 nan nan nan nan 4.9958560005 nan
0.7329109703 nan nan nan 0.3312785064 nan nan nan nan 4.9958611598 nan
0.7332444148 nan nan nan 0.3329443487 nan nan nan nan 4.9958668206 nan
0.7335778593 nan nan nan 0.3346101934 nan nan nan nan 4.9958729779 nan
0.7339113038 nan nan nan 0.3362760386 nan nan nan nan 4.9958796299 nan
0.7342447482 nan nan nan 0.3379418855 nan nan nan nan 4.9958867700 nan
0.7345781927 nan nan nan 0.3396077350 nan nan nan nan 4.9958943928 nan
0.7349116372 nan nan nan 0.3412735880 nan nan nan nan 4.9959024968 nan
0.7352450817 nan nan nan 0.3429394443 nan nan nan nan 4.9959110752 nan
0.7355785262 nan nan nan 0.3446053039 nan nan nan nan 4.9959201228 nan
0.7359119707 nan nan nan 0.3462711658 nan nan nan nan 4.9959296379 nan
0.7362454151 nan nan nan 0.3479370301 nan nan nan nan 4.9959396139 nan
0.7365788596 nan nan nan 0.3496028976 nan nan nan nan 4.9959500455 nan
0.7369123041 nan nan nan 0.3512687692 nan nan nan nan 4.9959609310 nan
0.7372457486 nan nan nan 0.3529346449 nan nan nan nan 4.9959722638 nan
0.7375791931 nan nan nan 0.3546005248 nan nan nan nan 4.9959840387 nan
0.7379126375 nan nan nan 0.3562664091 nan nan nan nan 4.9959962538 nan
0.7382460820 nan nan nan 0.3579322976 nan nan nan nan 4.9960089026 nan
0.7385795265 nan nan nan 0.3595981904 nan nan nan nan 4.9960219800 nan
0.7389129710 nan nan nan 0.3612640874 nan nan nan nan 4.9960354840 nan
0.7392464155 nan nan nan 0.3629299889 nan nan nan nan 4.9960494082 nan
0.7395798600 nan nan nan 0.3645958952 nan nan nan nan 4.9960637474 nan
0.7399133044 nan nan nan 0.3662618062 nan nan nan nan 4.9960784996 nan
0.7402467489 nan nan nan 0.3679277225 nan nan nan nan 4.9960936584 nan
0.7405801934 nan nan nan 0.3695936441 nan nan nan nan 4.9961092188 nan
0.7409136379 nan nan nan 0.3712595712 nan nan nan nan 4.9961251785 nan
0.7412470824 nan nan nan 0.3729255039 nan nan nan nan 4.9961415314 nan
0.7415805268 nan nan nan 0.3745914422 nan nan nan nan 4.9961582722 nan
0.7419139713 nan nan nan 0.3762573864 nan nan nan nan 4.9961753988 nan
0.7422474158 nan nan nan 0.3779233365 nan nan nan nan 4.9961929050 nan
0.7425808603 nan nan nan 0.3795892926 nan nan nan nan 4.9962107857 nan
0.7429143048 nan nan nan 0.3812552549 nan nan nan nan 4.9962290386 nan
0.7432477492 nan nan nan 0.3829212234 nan nan nan nan 4.9962476576 nan
0.7435811937 nan nan nan 0.3845871983 nan nan nan nan 4.9962666375 nan
0.7439146382 nan nan nan 0.3862531797 nan nan nan nan 4.9962859761 nan
0.7442480827 nan nan nan 0.3879191678 nan nan nan nan 4.9963056673 nan
0.7445815272 nan nan nan 0.3895851625 nan nan nan nan 4.9963257060 nan
0.7449149717 nan nan nan 0.3912511642 nan nan nan nan 4.9963460897 nan
0.7452484161 nan nan nan 0.3929171729 nan nan nan nan 4.9963668126 nan
0.7455818606 nan nan nan 0.3945831886 nan nan nan nan 4.9963878697 nan
0.7459153051 nan nan nan 0.3962492116 nan nan nan nan 4.9964092583 nan
0.7462487496 nan nan nan 0.3979152419 nan nan nan nan 4.9964309725 nan
0.7465821941 nan nan nan 0.3995812797 nan nan nan nan 4.9964530074 nan
0.7469156385 nan nan nan 0.4012473249 nan nan nan nan 4.9964753601 nan
0.7472490830 nan nan nan 0.4029133774 nan nan nan nan 4.9964980251 nan
0.7475825275 nan nan nan 0.4045794372 nan nan nan nan 4.9965209972 nan
0.7479159720 nan nan nan 0.4062455044 nan nan nan nan 4.9965442737 nan
0.7482494165 nan nan nan 0.4079115795 nan nan nan nan 4.9965678490 nan
0.7485828610 nan nan nan 0.4095776627 nan nan nan nan 4.9965917179 nan
0.7489163054 nan nan nan 0.4112437542 nan nan nan nan 4.9966158778 nan
0.7492497499 nan nan nan 0.4129098540 nan nan nan nan 4.9966403230 nan
0.7495831944 nan nan nan 0.4145759623 nan nan nan nan 4.9966650484 nan
0.7499166389 nan nan nan 0.4162420790 nan nan nan nan 4.9966900513 nan
0.7502500834 nan nan nan 0.4179082033 nan nan nan nan 4.9967153260 nan
0.7505835278 nan nan nan 0.4195743354 nan nan nan nan 4.9967408677 nan
0.7509169723 nan nan nan 0.4212404761 nan nan nan nan 4.9967666732 nan
0.7512504168 nan nan nan 0.4229066258 nan nan nan nan 4.9967927373 nan
0.7515838613 nan nan nan 0.4245727847 nan nan nan nan 4.9968190548 nan
0.7519173058 nan nan nan 0.4262389527 nan nan nan nan 4.9968456228 nan
0.7522507503 nan nan nan 0.4279051286 nan nan nan nan 4.9968724359 nan
0.7525841947 nan nan nan 0.4295713125 nan nan nan nan 4.9968994891 nan
0.7529176392 nan nan nan 0.4312375058 nan nan nan nan 4.9969267793 nan
0.7532510837 nan nan nan 0.4329037089 nan nan nan nan 4.9969543013 nan
0.7535845282 nan nan nan 0.4345699217 nan nan nan nan 4.9969820500 nan
0.7539179727 nan nan nan 0.4362361421 nan nan nan nan 4.9970100223 nan
0.7542514171 nan nan nan 0.4379023712 nan nan nan nan 4.9970382129 nan
0.7545848616 nan nan nan 0.4395686104 nan nan nan nan 4.9970666171 nan
0.7549183061 nan nan nan 0.4412348600 nan nan nan nan 4.9970952316 nan
0.7552517506 nan nan nan 0.4429011185 nan nan nan nan 4.9971240545 nan
0.7555851951 nan nan nan 0.4445673862 nan nan nan nan 4.9971530817 nan
0.7559186395 nan nan nan 0.4462336654 nan nan nan nan 4.9971823097 nan
0.7562520840 nan nan nan 0.4478999559 nan nan nan nan 4.9972117330 nan
0.7565855285 nan nan nan 0.4495662545 nan nan nan nan 4.9972413468 nan
0.7569189730 nan nan nan 0.4512325639 nan nan nan nan 4.9972711476 nan
0.7572524175 nan nan nan 0.4528988851 nan nan nan nan 4.9973011301 nan
0.7575858620 nan nan nan 0.4545652157 nan nan nan nan 4.9973312894 nan
0.7579193064 nan nan nan 0.4562315558 nan nan nan nan 4.9973616220 nan
0.7582527509 nan nan nan 0.4578979079 nan nan nan nan 4.9973921228 nan
0.7585861954 nan nan nan 0.4595642701 nan nan nan nan 4.9974227869 nan
0.7589196399 nan nan nan 0.4612306415 nan nan nan nan 4.9974536108 nan
0.7592530844 nan nan nan 0.4628970252 nan nan nan nan 4.9974845894 nan
0.7595865288 nan nan nan 0.4645634186 nan nan nan nan 4.9975157180 nan
0.7599199733 nan nan nan 0.4662298221 nan nan nan nan 4.9975469931 nan
0.7602534178 nan nan nan 0.4678962379 nan nan nan nan 4.9975784096 nan
0.7605868623 nan nan nan 0.4695626618 nan nan nan nan 4.9976099629 nan
0.7609203068 nan nan nan 0.4712290968 nan nan nan nan 4.9976416493 nan
0.7612537513 nan nan nan 0.4728955429 nan nan nan nan 4.9976734640 nan
0.7615871957 nan nan nan 0.4745619972 nan nan nan nan 4.9977054025 nan
0.7619206402 nan nan nan 0.4762284643 nan nan nan nan 4.9977374611 nan
0.7622540847 nan nan nan 0.4778949396 nan nan nan nan 4.9977696349 nan
0.7625875292 nan nan nan 0.4795614267 nan nan nan nan 4.9978019196 nan
0.7629209737 nan nan nan 0.4812279241 nan nan nan nan 4.9978343113 nan
0.7632544181 nan nan nan 0.4828944316 nan nan nan nan 4.9978668056 nan
0.7635878626 nan nan nan 0.4845609509 nan nan nan nan 4.9978993978 nan
0.7639213071 nan nan nan 0.4862274791 nan nan nan nan 4.9979320844 nan
0.7642547516 nan nan nan 0.4878940202 nan nan nan nan 4.9979648607 nan
0.7645881961 nan nan nan 0.4895605696 nan nan nan nan 4.9979977224 nan
0.7649216405 nan nan nan 0.4912271323 nan nan nan nan 4.9980306657 nan
0.7652550850 nan nan nan 0.4928937032 nan nan nan nan 4.9980636861 nan
0.7655885295 nan nan nan 0.4945602876 nan nan nan nan 4.9980967794 nan
0.7659219740 nan nan nan 0.4962268803 nan nan nan nan 4.9981299418 nan
0.7662554185 nan nan nan 0.4978934863 nan nan nan nan 4.9981631689 nan
0.7665888630 nan nan nan 0.4995601010 nan nan nan nan 4.9981964565 nan
0.7669223074 nan nan nan 0.5012267286 nan nan nan nan 4.9982298007 nan
0.7672557519 nan nan nan 0.5028933658 nan nan nan nan 4.9982631974 nan
0.7675891964 nan nan nan 0.5045600147 nan nan nan nan 4.9982966424 nan
0.7679226409 nan nan nan 0.5062266747 nan nan nan nan 4.9983301318 nan
0.7682560854 nan nan nan 0.5078933451 nan nan nan nan 4.9983636615 nan
0.7685895298 nan nan nan 0.5095600281 nan nan nan nan 4.9983972274 nan
0.7689229743 nan nan nan 0.5112267200 nan nan nan nan 4.9984308257 nan
0.7692564188 nan nan nan 0.5128934247 nan nan nan nan 4.9984644522 nan
0.7695898633 nan nan nan 0.5145601397 nan nan nan nan 4.9984981030 nan
0.7699233078 nan nan nan 0.5162268656 nan nan nan nan 4.9985317743 nan
0.7702567523 nan nan nan 0.5178936041 nan nan nan nan 4.9985654619 nan
0.7705901967 nan nan nan 0.5195603516 nan nan nan nan 4.9985991620 nan
0.7709236412 nan nan nan 0.5212271113 nan nan nan nan 4.9986328707 nan
0.7712570857 nan nan nan 0.5228938830 nan nan nan nan 4.9986665842 nan
0.7715905302 nan nan nan 0.5245606638 nan nan nan nan 4.9987002984 nan
0.7719239747 nan nan nan 0.5262274569 nan nan nan nan 4.9987340096 nan
0.7722574191 nan nan nan 0.5278942620 nan nan nan nan 4.9987677140 nan
0.7725908636 nan nan nan 0.5295610762 nan nan nan nan 4.9988014077 nan
0.7729243081 nan nan nan 0.5312279025 nan nan nan nan 4.9988350868 nan
0.7732577526 nan nan nan 0.5328947407 nan nan nan nan 4.9988687476 nan
0.7735911971 nan nan nan 0.5345615889 nan nan nan nan 4.9989023864 nan
0.7739246415 nan nan nan 0.5362284480 nan nan nan nan 4.9989359993 nan
0.7742580860 nan nan nan 0.5378953189 nan nan nan nan 4.9989695827 nan
0.7745915305 nan nan nan 0.5395622015 nan nan nan nan 4.9990031328 nan
0.7749249750 nan nan nan 0.5412290936 nan nan nan nan 4.9990366458 nan
0.7752584195 nan nan nan 0.5428959971 nan nan nan nan 4.9990701181 nan
0.7755918640 nan nan nan 0.5445629120 nan nan nan nan 4.9991035461 nan
0.7759253084 nan nan nan 0.5462298384 nan nan nan nan 4.9991369260 nan
0.7762587529 nan nan nan 0.5478967752 nan nan nan nan 4.9991702542 nan
0.7765921974 nan nan nan 0.5495637225 nan nan nan nan 4.9992035271 nan
0.7769256419 nan nan nan 0.5512306810 nan nan nan nan 4.9992367411 nan
0.7772590864 nan nan nan 0.5528976508 nan nan nan nan 4.9992698925 nan
0.7775925308 nan nan nan 0.5545646316 nan nan nan nan 4.9993029779 nan
0.7779259753 nan nan nan 0.5562316236 nan nan nan nan 4.9993359935 nan
0.7782594198 nan nan nan 0.5578986254 nan nan nan nan 4.9993689360 nan
0.7785928643 nan nan nan 0.5595656382 nan nan nan nan 4.9994018018 nan
0.7789263088 nan nan nan 0.5612326619 nan nan nan nan 4.9994345873 nan
0.7792597533 nan nan nan 0.5628996966 nan nan nan nan 4.9994672889 nan
0.7795931977 nan nan nan 0.5645667422 nan nan nan nan 4.9994999036 nan
0.7799266422 nan nan nan 0.5662337986 nan nan nan nan 4.9995324273 nan
0.7802600867 nan nan nan 0.5679008657 nan nan nan nan 4.9995648569 nan
0.7805935312 nan nan nan 0.5695679435 nan nan nan nan 4.9995971891 nan
0.7809269757 nan nan nan 0.5712350320 nan nan nan nan 4.9996294201 nan
0.7812604201 nan nan nan 0.5729021310 nan nan nan nan 4.9996615467 nan
0.7815938646 nan nan nan 0.5745692403 nan nan nan nan 4.9996935659 nan
0.7819273091 nan nan nan 0.5762363603 nan nan nan nan 4.9997254737 nan
0.7822607536 nan nan nan 0.5779034909 nan nan nan nan 4.9997572670 nan
0.7825941981 nan nan nan 0.5795706321 nan nan nan nan 4.9997889428 nan
0.7829276425 nan nan nan 0.5812377838 nan nan nan nan 4.9998204973 nan
0.7832610870 nan nan nan 0.5829049460 nan nan nan nan 4.9998519273 nan
0.7835945315 nan nan nan 0.5845721187 nan nan nan nan 4.9998832300 nan
0.7839279760 nan nan nan 0.5862393019 nan nan nan nan 4.9999144015 nan
0.7842614205 nan nan nan 0.5879064955 nan nan nan nan 4.9999454388 nan
0.7845948650 nan nan nan 0.5895736995 nan nan nan nan 4.9999763390 nan
0.7849283094 nan nan nan 0.5912409138 nan nan nan nan 5.0000070983 nan
0.7852617539 nan nan nan 0.5929081385 nan nan nan nan 5.0000377137 nan
0.7855951984 nan nan nan 0.5945753733 nan nan nan nan 5.0000681826 nan
0.7859286429 nan nan nan 0.5962426183 nan nan nan nan 5.0000985010 nan
0.7862620874 nan nan nan 0.5979098736 nan nan nan nan 5.0001286660 nan
0.7865955318 nan nan nan 0.5995771393 nan nan nan nan 5.0001586751 nan
0.7869289763 nan nan nan 0.6012444153 nan nan nan nan 5.0001885243 nan
0.7872624208 nan nan nan 0.6029117016 nan nan nan nan 5.0002182108 nan
0.7875958653 nan nan nan 0.6045789980 nan nan nan nan 5.0002477321 nan
0.7879293098 nan nan nan 0.6062463050 nan nan nan nan 5.0002770842 nan
0.7882627543 nan nan nan 0.6079136219 nan nan nan nan 5.0003062646 nan
0.7885961987 nan nan nan 0.6095809485 nan nan nan nan 5.0003352704 nan
0.7889296432 nan nan nan 0.6112482854 nan nan nan nan 5.0003640980 nan
0.7892630877 nan nan nan 0.6129156327 nan nan nan nan 5.0003927448 nan
0.7895965322 nan nan nan 0.6145829903 nan nan nan nan 5.0004212082 nan
0.7899299767 nan nan nan 0.6162503581 nan nan nan nan 5.0004494845 nan
0.7902634211 nan nan nan 0.6179177353 nan nan nan nan 5.0004775710 nan
0.7905968656 nan nan nan 0.6195851227 nan nan nan nan 5.0005054655 nan
0.7909303101 nan nan nan 0.6212525185 nan nan nan nan 5.0005331640 nan
0.7912637546 nan nan nan 0.6229199224 nan nan nan nan 5.0005606641 nan
0.7915971991 nan nan nan 0.6245873338 nan nan nan nan 5.0005879633 nan
0.7919306435 nan nan nan 0.6262547536 nan nan nan nan 5.0006150581 nan
0.7922640880 nan nan nan 0.6279221818 nan nan nan nan 5.0006419458 nan
0.7925975325 nan nan nan 0.6295896183 nan nan nan nan 5.0006686243 nan
0.7929309770 nan nan nan 0.6312570628 nan nan nan nan 5.0006950898 nan
0.7932644215 nan nan nan 0.6329245162 nan nan nan nan 5.0007213398 nan
0.7935978660 nan nan nan 0.6345919780 nan nan nan nan 5.0007473722 nan
0.7939313104 nan nan nan 0.6362594479 nan nan nan nan 5.0007731833 nan
0.7942647549 nan nan nan 0.6379269268 nan nan nan nan 5.0007987706 nan
0.7945981994 nan nan nan 0.6395944142 nan nan nan nan 5.0008241322 nan
0.7949316439 nan nan nan 0.6412619097 nan nan nan nan 5.0008492644 nan
0.7952650884 nan nan nan 0.6429294145 nan nan nan nan 5.0008741646 nan
0.7955985328 nan nan nan 0.6445969272 nan nan nan nan 5.0008988311 nan
0.7959319773 nan nan nan 0.6462644487 nan nan nan nan 5.0009232601 nan
0.7962654218 nan nan nan 0.6479319788 nan nan nan nan 5.0009474493 nan
0.7965988663 nan nan nan 0.6495995171 nan nan nan nan 5.0009713968 nan
0.7969323108 nan nan nan 0.6512670643 nan nan nan nan 5.0009950990 nan
0.7972657553 nan nan nan 0.6529346191 nan nan nan nan 5.0010185535 nan
0.7975991997 nan nan nan 0.6546021830 nan nan nan nan 5.0010417587 nan
0.7979326442 nan nan nan 0.6562697544 nan nan nan nan 5.0010647108 nan
0.7982660887 nan nan nan 0.6579373345 nan nan nan nan 5.0010874074 nan
0.7985995332 nan nan nan 0.6596049222 nan nan nan nan 5.0011098471 nan
0.7989329777 nan nan nan 0.6612725184 nan nan nan nan 5.0011320263 nan
0.7992664221 nan nan nan 0.6629401219 nan nan nan nan 5.0011539426 nan
0.7995998666 nan nan nan 0.6646077335 nan nan nan nan 5.0011755946 nan
0.7999333111 nan nan nan 0.6662753525 nan nan nan nan 5.0011969787 nan
0.8002667556 nan nan nan 0.6679429792 nan nan nan nan 5.0012180926 nan
0.8006002001 nan nan nan 0.6696106129 nan nan nan nan 5.0012389348 nan
0.8009336445 nan nan nan 0.6712782540 nan nan nan nan 5.0012595019 nan
0.8012670890 nan nan nan 0.6729459024 nan nan nan nan 5.0012797917 nan
0.8016005335 nan nan nan 0.6746135574 nan nan nan nan 5.0012998033 nan
0.8019339780 nan nan nan 0.6762812207 nan nan nan nan 5.0013195398 nan
0.8022674225 nan nan nan 0.6779488925 nan nan nan nan 5.0013390010 nan
0.8026008670 nan nan nan 0.6796165721 nan nan nan nan 5.0013581853 nan
0.8029343114 nan nan nan 0.6812842599 nan nan nan nan 5.0013770893 nan
0.8032677559 nan nan nan 0.6829519554 nan nan nan nan 5.0013957107 nan
0.8036012004 nan nan nan 0.6846196583 nan nan nan nan 5.0014140484 nan
0.8039346449 nan nan nan 0.6862873685 nan nan nan nan 5.0014320988 nan
0.8042680894 nan nan nan 0.6879550860 nan nan nan nan 5.0014498601 nan
0.8046015338 nan nan nan 0.6896228102 nan nan nan nan 5.0014673311 nan
0.8049349783 nan nan nan 0.6912905411 nan nan nan nan 5.0014845085 nan
0.8052684228 nan nan nan 0.6929582786 nan nan nan nan 5.0015013906 nan
0.8056018673 nan nan nan 0.6946260224 nan nan nan nan 5.0015179762 nan
0.8059353118 nan nan nan 0.6962937721 nan nan nan nan 5.0015342624 nan
0.8062687563 nan nan nan 0.6979615277 nan nan nan nan 5.0015502474 nan
0.8066022007 nan nan nan 0.6996292892 nan nan nan nan 5.0015659304 nan
0.8069356452 nan nan nan 0.7012970560 nan nan nan nan 5.0015813084 nan
0.8072690897 nan nan nan 0.7029648280 nan nan nan nan 5.0015963799 nan
0.8076025342 nan nan nan 0.7046326052 nan nan nan nan 5.0016111443 nan
0.8079359787 nan nan nan 0.7063003872 nan nan nan nan 5.0016255987 nan
0.8082694231 nan nan nan 0.7079681738 nan nan nan nan 5.0016397416 nan
0.8086028676 nan nan nan 0.7096359650 nan nan nan nan 5.0016535726 nan
0.8089363121 nan nan nan 0.7113037605 nan nan nan nan 5.0016670890 nan
0.8092697566 nan nan nan 0.7129715600 nan nan nan nan 5.0016802896 nan
0.8096032011 nan nan nan 0.7146393635 nan nan nan nan 5.0016931739 nan
0.8099366455 nan nan nan 0.7163071707 nan nan nan nan 5.0017057393 nan
0.8102700900 nan nan nan 0.7179749813 nan nan nan nan 5.0017179848 nan
0.8106035345 nan nan nan 0.7196427953 nan nan nan nan 5.0017299103 nan
0.8109369790 nan nan nan 0.7213106126 nan nan nan nan 5.0017415134 nan
0.8112704235 nan nan nan 0.7229784328 nan nan nan nan 5.0017527930 nan
0.8116038680 nan nan nan 0.7246462557 nan nan nan nan 5.0017637491 nan
0.8119373124 nan nan nan 0.7263140815 nan nan nan nan 5.0017743795 nan
0.8122707569 nan nan nan 0.7279819096 nan nan nan nan 5.0017846833 nan
0.8126042014 nan nan nan 0.7296497399 nan nan nan nan 5.0017946607 nan
0.8129376459 nan nan nan 0.7313175727 nan nan nan nan 5.0018043096 nan
0.8132710904 nan nan nan 0.7329854072 nan nan nan nan 5.0018136291 nan
0.8136045348 nan nan nan 0.7346532436 nan nan nan nan 5.0018226197 nan
0.8139379793 nan nan nan 0.7363210819 nan nan nan nan 5.0018312794 nan
0.8142714238 nan nan nan 0.7379889216 nan nan nan nan 5.0018396074 nan
0.8146048683 nan nan nan 0.7396567626 nan nan nan nan 5.0018476045 nan
0.8149383128 nan nan nan 0.7413246051 nan nan nan nan 5.0018552688 nan
0.8152717573 nan nan nan 0.7429924487 nan nan nan nan 5.0018625996 nan
0.8156052017 nan nan nan 0.7446602931 nan nan nan nan 5.0018695977 nan
0.8159386462 nan nan nan 0.7463281386 nan nan nan nan 5.0018762615 nan
0.8162720907 nan nan nan 0.7479959850 nan nan nan nan 5.0018825905 nan
0.8166055352 nan nan nan 0.7496638320 nan nan nan nan 5.0018885856 nan
0.8169389797 nan nan nan 0.7513316795 nan nan nan nan 5.0018942452 nan
0.8172724241 nan nan nan 0.7529995275 nan nan nan nan 5.0018995692 nan
0.8176058686 nan nan nan 0.7546673760 nan nan nan nan 5.0019045585 nan
0.8179393131 nan nan nan 0.7563352247 nan nan nan nan 5.0019092117 nan
0.8182727576 nan nan nan 0.7580030738 nan nan nan nan 5.0019135287 nan
0.8186062021 nan nan nan 0.7596709228 nan nan nan nan 5.0019175106 nan
0.8189396465 nan nan nan 0.7613387721 nan nan nan nan 5.0019211564 nan
0.8192730910 nan nan nan 0.7630066215 nan nan nan nan 5.0019244658 nan
0.8196065355 nan nan nan 0.7646744708 nan nan nan nan 5.0019274403 nan
0.8199399800 nan nan nan 0.7663423200 nan nan nan nan 5.0019300788 nan
0.8202734245 nan nan nan 0.7680101693 nan nan nan nan 5.0019323814 nan
0.8206068690 nan nan nan 0.7696780184 nan nan nan nan 5.0019343495 nan
0.8209403134 nan nan nan 0.7713458674 nan nan nan nan 5.0019359824 nan
0.8212737579 nan nan nan 0.7730137162 nan nan nan nan 5.0019372801 nan
0.8216072024 nan nan nan 0.7746815651 nan nan nan nan 5.0019382443 nan
0.8219406469 nan nan nan 0.7763494137 nan nan nan nan 5.0019388743 nan
0.8222740914 nan nan nan 0.7780172622 nan nan nan nan 5.0019391705 nan
0.8226075358 nan nan nan 0.7796851109 nan nan nan nan 5.0019391346 nan
0.8229409803 nan nan nan 0.7813529592 nan nan nan nan 5.0019387660 nan
0.8232744248 nan nan nan 0.7830208078 nan nan nan nan 5.0019380652 nan
0.8236078693 nan nan nan 0.7846886564 nan nan nan nan 5.0019370341 nan
0.8239413138 nan nan nan 0.7863565052 nan nan nan nan 5.0019356724 nan
0.8242747583 nan nan nan 0.7880243541 nan nan nan nan 5.0019339805 nan
0.8246082027 nan nan nan 0.7896922036 nan nan nan nan 5.0019319607 nan
0.8249416472 nan nan nan 0.7913600533 nan nan nan nan 5.0019296125 nan
0.8252750917 nan nan nan 0.7930279034 nan nan nan nan 5.0019269368 nan
0.8256085362 nan nan nan 0.7946957546 nan nan nan nan 5.0019239358 nan
0.8259419807 nan nan nan 0.7963636063 nan nan nan nan 5.0019206093 nan
0.8262754251 nan nan nan 0.7980314590 nan nan nan nan 5.0019169582 nan
0.8266088696 nan nan nan 0.7996993110 nan nan nan nan 5.0019129849 nan
0.8269423141 nan nan nan 0.8013671586 nan nan nan nan 5.0019086895 nan
0.8272757586 nan nan nan 0.8030350023 nan nan nan nan 5.0019040728 nan
0.8276092031 nan nan nan 0.8047028424 nan nan nan nan 5.0018991374 nan
0.8279426475 nan nan nan 0.8063706790 nan nan nan nan 5.0018938836 nan
0.8282760920 nan nan nan 0.8080385125 nan nan nan nan 5.0018883123 nan
0.8286095365 nan nan nan 0.8097063432 nan nan nan nan 5.0018824264 nan
0.8289429810 nan nan nan 0.8113741713 nan nan nan nan 5.0018762261 nan
0.8292764255 nan nan nan 0.8130419968 nan nan nan nan 5.0018697127 nan
0.8296098700 nan nan nan 0.8147098200 nan nan nan nan 5.0018628889 nan
0.8299433144 nan nan nan 0.8163776415 nan nan nan nan 5.0018557554 nan
0.8302767589 nan nan nan 0.8180454610 nan nan nan nan 5.0018483134 nan
0.8306102034 nan nan nan 0.8197132785 nan nan nan nan 5.0018405658 nan
0.8309436479 nan nan nan 0.8213810942 nan nan nan nan 5.0018325135 nan
0.8312770924 nan nan nan 0.8230489085 nan nan nan nan 5.0018241578 nan
0.8316105368 nan nan nan 0.8247167211 nan nan nan nan 5.0018155018 nan
0.8319439813 nan nan nan 0.8263845324 nan nan nan nan 5.0018065465 nan
0.8322774258 nan nan nan 0.8280523424 nan nan nan nan 5.0017972934 nan
0.8326108703 nan nan nan 0.8297201510 nan nan nan nan 5.0017877456 nan
0.8329443148 nan nan nan 0.8313879581 nan nan nan nan 5.0017779043 nan
0.8332777593 nan nan nan 0.8330557637 nan nan nan nan 5.0017677712 nan
0.8336112037 nan nan nan 0.8347235681 nan nan nan nan 5.0017573496 nan
0.8339446482 nan nan nan 0.8363913709 nan nan nan nan 5.0017466406 nan
0.8342780927 nan nan nan 0.8380591721 nan nan nan nan 5.0017356463 nan
0.8346115372 nan nan nan 0.8397269719 nan nan nan nan 5.0017243699 nan
0.8349449817 nan nan nan 0.8413947700 nan nan nan nan 5.0017128129 nan
0.8352784261 nan nan nan 0.8430625661 nan nan nan nan 5.0017009773 nan
0.8356118706 nan nan nan 0.8447303605 nan nan nan nan 5.0016888666 nan
0.8359453151 nan nan nan 0.8463981530 nan nan nan nan 5.0016764824 nan
0.8362787596 nan nan nan 0.8480659432 nan nan nan nan 5.0016638268 nan
0.8366122041 nan nan nan 0.8497337313 nan nan nan nan 5.0016509035 nan
0.8369456485 nan nan nan 0.8514015169 nan nan nan nan 5.0016377143 nan
0.8372790930 nan nan nan 0.8530693000 nan nan nan nan 5.0016242613 nan
0.8376125375 nan nan nan 0.8547370801 nan nan nan nan 5.0016105484 nan
0.8379459820 nan nan nan 0.8564048571 nan nan nan nan 5.0015965774 nan
0.8382794265 nan nan nan 0.8580726313 nan nan nan nan 5.0015823509 nan
0.8386128710 nan nan nan 0.8597404021 nan nan nan nan 5.0015678726 nan
0.8389463154 nan nan nan 0.8614081692 nan nan nan nan 5.0015531446 nan
0.8392797599 nan nan nan 0.8630759322 nan nan nan nan 5.0015381695 nan
0.8396132044 nan nan nan 0.8647436914 nan nan nan nan 5.0015229514 nan
0.8399466489 nan nan nan 0.8664114466 nan nan nan nan 5.0015074923 nan
0.8402800934 nan nan nan 0.8680791968 nan nan nan nan 5.0014917951 nan
0.8406135378 nan nan nan 0.8697469421 nan nan nan nan 5.0014758638 nan
0.8409469823 nan nan nan 0.8714146830 nan nan nan nan 5.0014597009 nan
0.8412804268 nan nan nan 0.8730824182 nan nan nan nan 5.0014433091 nan
0.8416138713 nan nan nan 0.8747501478 nan nan nan nan 5.0014266928 nan
0.8419473158 nan nan nan 0.8764178715 nan nan nan nan 5.0014098544 nan
0.8422807603 nan nan nan 0.8780855890 nan nan nan nan 5.0013927970 nan
0.8426142047 nan nan nan 0.8797533004 nan nan nan nan 5.0013755248 nan
0.8429476492 nan nan nan 0.8814210047 nan nan nan nan 5.0013580407 nan
0.8432810937 nan nan nan 0.8830887023 nan nan nan nan 5.0013403478 nan
0.8436145382 nan nan nan 0.8847563924 nan nan nan nan 5.0013224504 nan
0.8439479827 nan nan nan 0.8864240752 nan nan nan nan 5.0013043515 nan
0.8442814271 nan nan nan 0.8880917500 nan nan nan nan 5.0012860545 nan
0.8446148716 nan nan nan 0.8897594168 nan nan nan nan 5.0012675640 nan
0.8449483161 nan nan nan 0.8914270759 nan nan nan nan 5.0012488885 nan
0.8452817606 nan nan nan 0.8930947284 nan nan nan nan 5.0012300335 nan
0.8456152051 nan nan nan 0.8947623732 nan nan nan nan 5.0012110041 nan
0.8459486495 nan nan nan 0.8964300104 nan nan nan nan 5.0011918040 nan
0.8462820940 nan nan nan 0.8980976403 nan nan nan nan 5.0011724375 nan
0.8466155385 nan nan nan 0.8997652617 nan nan nan nan 5.0011529097 nan
0.8469489830 nan nan nan 0.9014328757 nan nan nan nan 5.0011332249 nan
0.8472824275 nan nan nan 0.9031004813 nan nan nan nan 5.0011133873 nan
0.8476158720 nan nan nan 0.9047680787 nan nan nan nan 5.0010934025 nan
0.8479493164 nan nan nan 0.9064356674 nan nan nan nan 5.0010732749 nan
0.8482827609 nan nan nan 0.9081032481 nan nan nan nan 5.0010530091 nan
0.8486162054 nan nan nan 0.9097708201 nan nan nan nan 5.0010326108 nan
0.8489496499 nan nan nan 0.9114383833 nan nan nan nan 5.0010120846 nan
0.8492830944 nan nan nan 0.9131059378 nan nan nan nan 5.0009914354 nan
0.8496165388 nan nan nan 0.9147734838 nan nan nan nan 5.0009706692 nan
0.8499499833 nan nan nan 0.9164410211 nan nan nan nan 5.0009497909 nan
0.8502834278 nan nan nan 0.9181085497 nan nan nan nan 5.0009288056 nan
0.8506168723 nan nan nan 0.9197760695 nan nan nan nan 5.0009077194 nan
0.8509503168 nan nan nan 0.9214435807 nan nan nan nan 5.0008865376 nan
0.8512837613 nan nan nan 0.9231110832 nan nan nan nan 5.0008652656 nan
0.8516172057 nan nan nan 0.9247785772 nan nan nan nan 5.0008439096 nan
0.8519506502 nan nan nan 0.9264460628 nan nan nan nan 5.0008224752 nan
0.8522840947 nan nan nan 0.9281135400 nan nan nan nan 5.0008009681 nan
0.8526175392 nan nan nan 0.9297810089 nan nan nan nan 5.0007793946 nan
0.8529509837 nan nan nan 0.9314484701 nan nan nan nan 5.0007577607 nan
0.8532844281 nan nan nan 0.9331159234 nan nan nan nan 5.0007360723 nan
0.8536178726 nan nan nan 0.9347833691 nan nan nan nan 5.0007143360 nan
0.8539513171 nan nan nan 0.9364508074 nan nan nan nan 5.0006925578 nan
0.8542847616 nan nan nan 0.9381182385 nan nan nan nan 5.0006707443 nan
0.8546182061 nan nan nan 0.9397856628 nan nan nan nan 5.0006489019 nan
0.8549516506 nan nan nan 0.9414530805 nan nan nan nan 5.0006270371 nan
0.8552850950 nan nan nan 0.9431204921 nan nan nan nan 5.0006051567 nan
0.8556185395 nan nan nan 0.9447878980 nan nan nan nan 5.0005832672 nan
0.8559519840 nan nan nan 0.9464552985 nan nan nan nan 5.0005613757 nan
0.8562854285 nan nan nan 0.9481226939 nan nan nan nan 5.0005394888 nan
0.8566188730 nan nan nan 0.9497900849 nan nan nan nan 5.0005176137 nan
0.8569523174 nan nan nan 0.9514574713 nan nan nan nan 5.0004957573 nan
0.8572857619 nan nan nan 0.9531248544 nan nan nan nan 5.0004739268 nan
0.8576192064 nan nan nan 0.9547922303 nan nan nan nan 5.0004521295 nan
0.8579526509 nan nan nan 0.9564595988 nan nan nan nan 5.0004303725 nan
0.8582860954 nan nan nan 0.9581269600 nan nan nan nan 5.0004086635 nan
0.8586195398 nan nan nan 0.9597943142 nan nan nan nan 5.0003870096 nan
0.8589529843 nan nan nan 0.9614616612 nan nan nan nan 5.0003654186 nan
0.8592864288 nan nan nan 0.9631290013 nan nan nan nan 5.0003438983 nan
0.8596198733 nan nan nan 0.9647963345 nan nan nan nan 5.0003224560 nan
0.8599533178 nan nan nan 0.9664636606 nan nan nan nan 5.0003010997 nan
0.8602867623 nan nan nan 0.9681309797 nan nan nan nan 5.0002798375 nan
0.8606202067 nan nan nan 0.9697982917 nan nan nan nan 5.0002586770 nan
0.8609536512 nan nan nan 0.9714655975 nan nan nan nan 5.0002376264 nan
0.8612870957 nan nan nan 0.9731328962 nan nan nan nan 5.0002166942 nan
0.8616205402 nan nan nan 0.9748001878 nan nan nan nan 5.0001958880 nan
0.8619539847 nan nan nan 0.9764674729 nan nan nan nan 5.0001752164 nan
0.8622874291 nan nan nan 0.9781347512 nan nan nan nan 5.0001546882 nan
0.8626208736 nan nan nan 0.9798020226 nan nan nan nan 5.0001343111 nan
0.8629543181 nan nan nan 0.9814692874 nan nan nan nan 5.0001140940 nan
0.8632877626 nan nan nan 0.9831365453 nan nan nan nan 5.0000940461 nan
0.8636212071 nan nan nan 0.9848037966 nan nan nan nan 5.0000741752 nan
0.8639546516 nan nan nan 0.9864710413 nan nan nan nan 5.0000544905 nan
0.8642880960 nan nan nan 0.9881382792 nan nan nan nan 5.0000350015 nan
0.8646215405 nan nan nan 0.9898055106 nan nan nan nan 5.0000157161 nan
0.8649549850 nan nan nan 0.9914727356 nan nan nan nan 4.9999966439 nan
0.8652884295 nan nan nan 0.9931399538 nan nan nan nan 4.9999777947 nan
0.8656218740 nan nan nan 0.9948071657 nan nan nan nan 4.9999591765 nan
0.8659553184 nan nan nan 0.9964743714 nan nan nan nan 4.9999407991 nan
0.8662887629 nan nan nan 0.9981415712 nan nan nan nan 4.9999226729 nan
0.8666222074 nan nan nan 0.9998087651 nan nan nan nan 4.9999048058 nan
0.8669556519 nan nan nan nan 0.0014759447 nan nan nan nan 4.9998872072
0.8672890964 nan nan nan nan 0.0031431266 nan nan nan nan 4.9998698793
0.8676225408 nan nan nan nan 0.0048103024 nan nan nan nan 4.9998528190
0.8679559853 nan nan nan nan 0.0064774722 nan nan nan nan 4.9998360250
0.8682894298 nan nan nan nan 0.0081446375 nan nan nan nan 4.9998194965
0.8686228743 nan nan nan nan 0.0098117966 nan nan nan nan 4.9998032302
0.8689563188 nan nan nan nan 0.0114789504 nan nan nan nan 4.9997872250
0.8692897633 nan nan nan nan 0.0131460998 nan nan nan nan 4.9997714800
0.8696232077 nan nan nan nan 0.0148132428 nan nan nan nan 4.9997559920
0.8699566522 nan nan nan nan 0.0164803813 nan nan nan nan 4.9997407598
0.8702900967 nan nan nan nan 0.0181475154 nan nan nan nan 4.9997257826
0.8706235412 nan nan nan nan 0.0198146435 nan nan nan nan 4.9997110572
0.8709569857 nan nan nan nan 0.0214817673 nan nan nan nan 4.9996965825
0.8712904301 nan nan nan nan 0.0231488867 nan nan nan nan 4.9996823574
0.8716238746 nan nan nan nan 0.0248160009 nan nan nan nan 4.9996683790
0.8719573191 nan nan nan nan 0.0264831113 nan nan nan nan 4.9996546461
0.8722907636 nan nan nan nan 0.0281502164 nan nan nan nan 4.9996411577
0.8726242081 nan nan nan nan 0.0298173169 nan nan nan nan 4.9996279108
0.8729576526 nan nan nan nan 0.0314844134 nan nan nan nan 4.9996149042
0.8732910970 nan nan nan nan 0.0331515042 nan nan nan nan 4.9996021369
0.8736245415 nan nan nan nan 0.0348185929 nan nan nan nan 4.9995896061
0.8739579860 nan nan nan nan 0.0364856758 nan nan nan nan 4.9995773104
0.8742914305 nan nan nan nan 0.0381527556 nan nan nan nan 4.9995652490
0.8746248750 nan nan nan nan 0.0398198312 nan nan nan nan 4.9995534188
0.8749583194 nan nan nan nan 0.0414869017 nan nan nan nan 4.9995418187
0.8752917639 nan nan nan nan 0.0431539696 nan nan nan nan 4.9995304478
0.8756252084 nan nan nan nan 0.0448210327 nan nan nan nan 4.9995193032
0.8759586529 nan nan nan nan 0.0464880932 nan nan nan nan 4.9995083835
0.8762920974 nan nan nan nan 0.0481551502 nan nan nan nan 4.9994976879
0.8766255418 nan nan nan nan 0.0498222032 nan nan nan nan 4.9994872136
0.8769589863 nan nan nan nan 0.0514892538 nan nan nan nan 4.9994769596
0.8772924308 nan nan nan nan 0.0531563002 nan nan nan nan 4.9994669250
0.8776258753 nan nan nan nan 0.0548233445 nan nan nan nan 4.9994571069
0.8779593198 nan nan nan nan 0.0564903827 nan nan nan nan 4.9994475041
0.8782927643 nan nan nan nan 0.0581574201 nan nan nan nan 4.9994381156
0.8786262087 nan nan nan nan 0.0598244528 nan nan nan nan 4.9994289385
0.8789596532 nan nan nan nan 0.0614914831 nan nan nan nan 4.9994199716
0.8792930977 nan nan nan nan 0.0631585113 nan nan nan nan 4.9994112140
0.8796265422 nan nan nan nan 0.0648255365 nan nan nan nan 4.9994026628
0.8799599867 nan nan nan nan 0.0664925594 nan nan nan nan 4.9993943169
0.8802934311 nan nan nan nan 0.0681595795 nan nan nan nan 4.9993861752
0.8806268756 nan nan nan nan 0.0698265968 nan nan nan nan 4.9993782349
0.8809603201 nan nan nan nan 0.0714936104 nan nan nan nan 4.9993704949
0.8812937646 nan nan nan nan 0.0731606224 nan nan nan nan 4.9993629542
0.8816272091 nan nan nan nan 0.0748276305 nan nan nan nan 4.9993556100
0.8819606536 nan nan nan nan 0.0764946377 nan nan nan nan 4.9993484612
0.8822940980 nan nan nan nan 0.0781616426 nan nan nan nan 4.9993415067
0.8826275425 nan nan nan nan 0.0798286471 nan nan nan nan 4.9993347439
0.8829609870 nan nan nan nan 0.0814956463 nan nan nan nan 4.9993281715
0.8832944315 nan nan nan nan 0.0831626451 nan nan nan nan 4.9993217886
0.8836278760 nan nan nan nan 0.0848296395 nan nan nan nan 4.9993155925
0.8839613204 nan nan nan nan 0.0864966334 nan nan nan nan 4.9993095820
0.8842947649 nan nan nan nan 0.0881636252 nan nan nan nan 4.9993037561
0.8846282094 nan nan nan nan 0.0898306162 nan nan nan nan 4.9992981123
0.8849616539 nan nan nan nan 0.0914976049 nan nan nan nan 4.9992926492
0.8852950984 nan nan nan nan 0.0931645911 nan nan nan nan 4.9992873660
0.8856285428 nan nan nan nan 0.0948315756 nan nan nan nan 4.9992822601
0.8859619873 nan nan nan nan 0.0964985576 nan nan nan nan 4.9992773302
0.8862954318 nan nan nan nan 0.0981655392 nan nan nan nan 4.9992725754
0.8866288763 nan nan nan nan 0.0998325203 nan nan nan nan 4.9992679931
0.8869623208 nan nan nan nan 0.1014994985 nan nan nan nan 4.9992635821
0.8872957653 nan nan nan nan 0.1031664757 nan nan nan nan 4.9992593415
0.8876292097 nan nan nan nan 0.1048334500 nan nan nan nan 4.9992552688
0.8879626542 nan nan nan nan 0.1065004236 nan nan nan nan 4.9992513627
0.8882960987 nan nan nan nan 0.1081673967 nan nan nan nan 4.9992476223
0.8886295432 nan nan nan nan 0.1098343705 nan nan nan nan 4.9992440452
0.8889629877 nan nan nan nan 0.1115013393 nan nan nan nan 4.9992406300
0.8892964321 nan nan nan nan 0.1131683080 nan nan nan nan 4.9992373759
0.8896298766 nan nan nan nan 0.1148352753 nan nan nan nan 4.9992342805
0.8899633211 nan nan nan nan 0.1165022438 nan nan nan nan 4.9992313425
0.8902967656 nan nan nan nan 0.1181692098 nan nan nan nan 4.9992285609
0.8906302101 nan nan nan nan 0.1198361744 nan nan nan nan 4.9992259335
0.8909636546 nan nan nan nan 0.1215031374 nan nan nan nan 4.9992234589
0.8912970990 nan nan nan nan 0.1231701011 nan nan nan nan 4.9992211362
0.8916305435 nan nan nan nan 0.1248370655 nan nan nan nan 4.9992189632
0.8919639880 nan nan nan nan 0.1265040270 nan nan nan nan 4.9992169385
0.8922974325 nan nan nan nan 0.1281709871 nan nan nan nan 4.9992150612
0.8926308770 nan nan nan nan 0.1298379464 nan nan nan nan 4.9992133290
0.8929643214 nan nan nan nan 0.1315049075 nan nan nan nan 4.9992117408
0.8932977659 nan nan nan nan 0.1331718665 nan nan nan nan 4.9992102955
0.8936312104 nan nan nan nan 0.1348388244 nan nan nan nan 4.9992089909
0.8939646549 nan nan nan nan 0.1365057822 nan nan nan nan 4.9992078257
0.8942980994 nan nan nan nan 0.1381727406 nan nan nan nan 4.9992067992
0.8946315438 nan nan nan nan 0.1398396990 nan nan nan nan 4.9992059089
0.8949649883 nan nan nan nan 0.1415066544 nan nan nan nan 4.9992051537
0.8952984328 nan nan nan nan 0.1431736115 nan nan nan nan 4.9992045327
0.8956318773 nan nan nan nan 0.1448405688 nan nan nan nan 4.9992040437
0.8959653218 nan nan nan nan 0.1465075247 nan nan nan nan 4.9992036855
0.8962987663 nan nan nan nan 0.1481744803 nan nan nan nan 4.9992034570
0.8966322107 nan nan nan nan 0.1498414366 nan nan nan nan 4.9992033563
0.8969656552 nan nan nan nan 0.1515083941 nan nan nan nan 4.9992033820
0.8972990997 nan nan nan nan 0.1531753485 nan nan nan nan 4.9992035333
0.8976325442 nan nan nan nan 0.1548423041 nan nan nan nan 4.9992038080
0.8979659887 nan nan nan nan 0.1565092628 nan nan nan nan 4.9992042049
0.8982994331 nan nan nan nan 0.1581762167 nan nan nan nan 4.9992047231
0.8986328776 nan nan nan nan 0.1598431722 nan nan nan nan 4.9992053605
0.8989663221 nan nan nan nan 0.1615101299 nan nan nan nan 4.9992061160
0.8992997666 nan nan nan nan 0.1631770867 nan nan nan nan 4.9992069885
0.8996332111 nan nan nan nan 0.1648440426 nan nan nan nan 4.9992079761
0.8999666556 nan nan nan nan 0.1665110006 nan nan nan nan 4.9992090775
0.9003001000 nan nan nan nan 0.1681779584 nan nan nan nan 4.9992102918
0.9006335445 nan nan nan nan 0.1698449157 nan nan nan nan 4.9992116171
0.9009669890 nan nan nan nan 0.1715118748 nan nan nan nan 4.9992130520
0.9013004335 nan nan nan nan 0.1731788341 nan nan nan nan 4.9992145959
0.9016338780 nan nan nan nan 0.1748457927 nan nan nan nan 4.9992162465
0.9019673224 nan nan nan nan 0.1765127535 nan nan nan nan 4.9992180027
0.9023007669 nan nan nan nan 0.1781797146 nan nan nan nan 4.9992198638
0.9026342114 nan nan nan nan 0.1798466749 nan nan nan nan 4.9992218276
0.9029676559 nan nan nan nan 0.1815136382 nan nan nan nan 4.9992238930
0.9033011004 nan nan nan nan 0.1831806007 nan nan nan nan 4.9992260591
0.9036345448 nan nan nan nan 0.1848475637 nan nan nan nan 4.9992283240
0.9039679893 nan nan nan nan 0.1865145295 nan nan nan nan 4.9992306865
0.9043014338 nan nan nan nan 0.1881814939 nan nan nan nan 4.9992331458
0.9046348783 nan nan nan nan 0.1898484605 nan nan nan nan 4.9992356999
0.9049683228 nan nan nan nan 0.1915154280 nan nan nan nan 4.9992383476
0.9053017673 nan nan nan nan 0.1931823954 nan nan nan nan 4.9992410881
0.9056352117 nan nan nan nan 0.1948493657 nan nan nan nan 4.9992439196
0.9059686562 nan nan nan nan 0.1965163348 nan nan nan nan 4.9992468408
0.9063021007 nan nan nan nan 0.1981833061 nan nan nan nan 4.9992498509
0.9066355452 nan nan nan nan 0.1998502793 nan nan nan nan 4.9992529480
0.9069689897 nan nan nan nan 0.2015172504 nan nan nan nan 4.9992561310
0.9073024341 nan nan nan nan 0.2031842267 nan nan nan nan 4.9992593991
0.9076358786 nan nan nan nan 0.2048512008 nan nan nan nan 4.9992627504
0.9079693231 nan nan nan nan 0.2065181775 nan nan nan nan 4.9992661837
0.9083027676 nan nan nan nan 0.2081851557 nan nan nan nan 4.9992696983
0.9086362121 nan nan nan nan 0.2098521337 nan nan nan nan 4.9992732923
0.9089696566 nan nan nan nan 0.2115191154 nan nan nan nan 4.9992769646
0.9093031010 nan nan nan nan 0.2131860950 nan nan nan nan 4.9992807143
0.9096365455 nan nan nan nan 0.2148530797 nan nan nan nan 4.9992845398
0.9099699900 nan nan nan nan 0.2165200622 nan nan nan nan 4.9992884398
0.9103034345 nan nan nan nan 0.2181870489 nan nan nan nan 4.9992924135
0.9106368790 nan nan nan nan 0.2198540352 nan nan nan nan 4.9992964592
0.9109703234 nan nan nan nan 0.2215210239 nan nan nan nan 4.9993005758
0.9113037679 nan nan nan nan 0.2231880137 nan nan nan nan 4.9993047625
0.9116372124 nan nan nan nan 0.2248550045 nan nan nan nan 4.9993090174
0.9119706569 nan nan nan nan 0.2265219985 nan nan nan nan 4.9993133397
0.9123041014 nan nan nan nan 0.2281889916 nan nan nan nan 4.9993177283
0.9126375458 nan nan nan nan 0.2298559884 nan nan nan nan 4.9993221816
0.9129709903 nan nan nan nan 0.2315229845 nan nan nan nan 4.9993266986
0.9133044348 nan nan nan nan 0.2331899849 nan nan nan nan 4.9993312784
0.9136378793 nan nan nan nan 0.2348569843 nan nan nan nan 4.9993359194
0.9139713238 nan nan nan nan 0.2365239875 nan nan nan nan 4.9993406204
0.9143047683 nan nan nan nan 0.2381909902 nan nan nan nan 4.9993453807
0.9146382127 nan nan nan nan 0.2398579972 nan nan nan nan 4.9993501986
0.9149716572 nan nan nan nan 0.2415250035 nan nan nan nan 4.9993550731
0.9153051017 nan nan nan nan 0.2431920135 nan nan nan nan 4.9993600034
0.9156385462 nan nan nan nan 0.2448590240 nan nan nan nan 4.9993649878
0.9159719907 nan nan nan nan 0.2465260374 nan nan nan nan 4.9993700253
0.9163054351 nan nan nan nan 0.2481930523 nan nan nan nan 4.9993751151
0.9166388796 nan nan nan nan 0.2498600682 nan nan nan nan 4.9993802556
0.9169723241 nan nan nan nan 0.2515270874 nan nan nan nan 4.9993854458
0.9173057686 nan nan nan nan 0.2531941065 nan nan nan nan 4.9993906848
0.9176392131 nan nan nan nan 0.2548611302 nan nan nan nan 4.9993959712
0.9179726576 nan nan nan nan 0.2565281522 nan nan nan nan 4.9994013039
0.9183061020 nan nan nan nan 0.2581951794 nan nan nan nan 4.9994066821
0.9186395465 nan nan nan nan 0.2598622057 nan nan nan nan 4.9994121042
0.9189729910 nan nan nan nan 0.2615292357 nan nan nan nan 4.9994175694
0.9193064355 nan nan nan nan 0.2631962674 nan nan nan nan 4.9994230766
0.9196398800 nan nan nan nan 0.2648632991 nan nan nan nan 4.9994286246
0.9199733244 nan nan nan nan 0.2665303354 nan nan nan nan 4.9994342122
0.9203067689 nan nan nan nan 0.2681973706 nan nan nan nan 4.9994398387
0.9206402134 nan nan nan nan 0.2698644100 nan nan nan nan 4.9994455026
0.9209736579 nan nan nan nan 0.2715314505 nan nan nan nan 4.9994512030
0.9213071024 nan nan nan nan 0.2731984916 nan nan nan nan 4.9994569389
0.9216405468 nan nan nan nan 0.2748655368 nan nan nan nan 4.9994627091
0.9219739913 nan nan nan nan 0.2765325815 nan nan nan nan 4.9994685125
0.9223074358 nan nan nan nan 0.2781996296 nan nan nan nan 4.9994743482
0.9226408803 nan nan nan nan 0.2798666802 nan nan nan nan 4.9994802151
0.9229743248 nan nan nan nan 0.2815337297 nan nan nan nan 4.9994861120
0.9233077693 nan nan nan nan 0.2832007839 nan nan nan nan 4.9994920381
0.9236412137 nan nan nan nan 0.2848678389 nan nan nan nan 4.9994979922
0.9239746582 nan nan nan nan 0.2865348946 nan nan nan nan 4.9995039733
0.9243081027 nan nan nan nan 0.2882019550 nan nan nan nan 4.9995099804
0.9246415472 nan nan nan nan 0.2898690154 nan nan nan nan 4.9995160124
0.9249749917 nan nan nan nan 0.2915360762 nan nan nan nan 4.9995220683
0.9253084361 nan nan nan nan 0.2932031416 nan nan nan nan 4.9995281472
0.9256418806 nan nan nan nan 0.2948702076 nan nan nan nan 4.9995342482
0.9259753251 nan nan nan nan 0.2965372744 nan nan nan nan 4.9995403706
0.9263087696 nan nan nan nan 0.2982043454 nan nan nan nan 4.9995465135
0.9266422141 nan nan nan nan 0.2998714182 nan nan nan nan 4.9995526758
0.9269756586 nan nan nan nan 0.3015384906 nan nan nan nan 4.9995588566
0.9273091030 nan nan nan nan 0.3032055666 nan nan nan nan 4.9995650550
0.9276425475 nan nan nan nan 0.3048726457 nan nan nan nan 4.9995712699
0.9279759920 nan nan nan nan 0.3065397247 nan nan nan nan 4.9995775005
0.9283094365 nan nan nan nan 0.3082068057 nan nan nan nan 4.9995837458
0.9286428810 nan nan nan nan 0.3098738905 nan nan nan nan 4.9995900048
0.9289763254 nan nan nan nan 0.3115409774 nan nan nan nan 4.9995962767
0.9293097699 nan nan nan nan 0.3132080641 nan nan nan nan 4.9996025606
0.9296432144 nan nan nan nan 0.3148751534 nan nan nan nan 4.9996088554
0.9299766589 nan nan nan nan 0.3165422464 nan nan nan nan 4.9996151603
0.9303101034 nan nan nan nan 0.3182093411 nan nan nan nan 4.9996214745
0.9306435478 nan nan nan nan 0.3198764362 nan nan nan nan 4.9996277969
0.9309769923 nan nan nan nan 0.3215435337 nan nan nan nan 4.9996341268
0.9313104368 nan nan nan nan 0.3232106349 nan nan nan nan 4.9996404632
0.9316438813 nan nan nan nan 0.3248777385 nan nan nan nan 4.9996468053
0.9319773258 nan nan nan nan 0.3265448429 nan nan nan nan 4.9996531521
0.9323107703 nan nan nan nan 0.3282119485 nan nan nan nan 4.9996595030
0.9326442147 nan nan nan nan 0.3298790568 nan nan nan nan 4.9996658569
0.9329776592 nan nan nan nan 0.3315461680 nan nan nan nan 4.9996722130
0.9333111037 nan nan nan nan 0.3332132814 nan nan nan nan 4.9996785705
0.9336445482 nan nan nan nan 0.3348803957 nan nan nan nan 4.9996849286
0.9339779927 nan nan nan nan 0.3365475113 nan nan nan nan 4.9996912864
0.9343114371 nan nan nan nan 0.3382146295 nan nan nan nan 4.9996976432
0.9346448816 nan nan nan nan 0.3398817505 nan nan nan nan 4.9997039980
0.9349783261 nan nan nan nan 0.3415488740 nan nan nan nan 4.9997103501
0.9353117706 nan nan nan nan 0.3432159996 nan nan nan nan 4.9997166987
0.9356452151 nan nan nan nan 0.3448831268 nan nan nan nan 4.9997230430
0.9359786596 nan nan nan nan 0.3465502550 nan nan nan nan 4.9997293821
0.9363121040 nan nan nan nan 0.3482173857 nan nan nan nan 4.9997357154
0.9366455485 nan nan nan nan 0.3498845189 nan nan nan nan 4.9997420420
0.9369789930 nan nan nan nan 0.3515516545 nan nan nan nan 4.9997483612
0.9373124375 nan nan nan nan 0.3532187928 nan nan nan nan 4.9997546721
0.9376458820 nan nan nan nan 0.3548859332 nan nan nan nan 4.9997609742
0.9379793264 nan nan nan nan 0.3565530757 nan nan nan nan 4.9997672665
0.9383127709 nan nan nan nan 0.3582202198 nan nan nan nan 4.9997735483
0.9386462154 nan nan nan nan 0.3598873661 nan nan nan nan 4.9997798190
0.9389796599 nan nan nan nan 0.3615545143 nan nan nan nan 4.9997860778
0.9393131044 nan nan nan nan 0.3632216648 nan nan nan nan 4.9997923239
0.9396465488 nan nan nan nan 0.3648888176 nan nan nan nan 4.9997985566
0.9399799933 nan nan nan nan 0.3665559725 nan nan nan nan 4.9998047753
0.9403134378 nan nan nan nan 0.3682231300 nan nan nan nan 4.9998109792
0.9406468823 nan nan nan nan 0.3698902896 nan nan nan nan 4.9998171676
0.9409803268 nan nan nan nan 0.3715574513 nan nan nan nan 4.9998233399
0.9413137713 nan nan nan nan 0.3732246154 nan nan nan nan 4.9998294952
0.9416472157 nan nan nan nan 0.3748917817 nan nan nan nan 4.9998356331
0.9419806602 nan nan nan nan 0.3765589500 nan nan nan nan 4.9998417528
0.9423141047 nan nan nan nan 0.3782261206 nan nan nan nan 4.9998478535
0.9426475492 nan nan nan nan 0.3798932933 nan nan nan nan 4.9998539348
0.9429809937 nan nan nan nan 0.3815604680 nan nan nan nan 4.9998599959
0.9433144381 nan nan nan nan 0.3832276449 nan nan nan nan 4.9998660361
0.9436478826 nan nan nan nan 0.3848948239 nan nan nan nan 4.9998720549
0.9439813271 nan nan nan nan 0.3865620049 nan nan nan nan 4.9998780516
0.9443147716 nan nan nan nan 0.3882291881 nan nan nan nan 4.9998840254
0.9446482161 nan nan nan nan 0.3898963734 nan nan nan nan 4.9998899760
0.9449816606 nan nan nan nan 0.3915635606 nan nan nan nan 4.9998959027
0.9453151050 nan nan nan nan 0.3932307501 nan nan nan nan 4.9999018047
0.9456485495 nan nan nan nan 0.3948979416 nan nan nan nan 4.9999076815
0.9459819940 nan nan nan nan 0.3965651351 nan nan nan nan 4.9999135327
0.9463154385 nan nan nan nan 0.3982323308 nan nan nan nan 4.9999193574
0.9466488830 nan nan nan nan 0.3998995286 nan nan nan nan 4.9999251552
0.9469823274 nan nan nan nan 0.4015667284 nan nan nan nan 4.9999309256
0.9473157719 nan nan nan nan 0.4032339305 nan nan nan nan 4.9999366677
0.9476492164 nan nan nan nan 0.4049011344 nan nan nan nan 4.9999423813
0.9479826609 nan nan nan nan 0.4065683399 nan nan nan nan 4.9999480658
0.9483161054 nan nan nan nan 0.4082355468 nan nan nan nan 4.9999537204
0.9486495498 nan nan nan nan 0.4099027554 nan nan nan nan 4.9999593447
0.9489829943 nan nan nan nan 0.4115699660 nan nan nan nan 4.9999649384
0.9493164388 nan nan nan nan 0.4132371787 nan nan nan nan 4.9999705005
0.9496498833 nan nan nan nan 0.4149043936 nan nan nan nan 4.9999760308
0.9499833278 nan nan nan nan 0.4165716105 nan nan nan nan 4.9999815288
0.9503167723 nan nan nan nan 0.4182388296 nan nan nan nan 4.9999869938
0.9506502167 nan nan nan nan 0.4199060498 nan nan nan nan 4.9999924254
0.9509836612 nan nan nan nan 0.4215732709 nan nan nan nan 4.9999978233
0.9513171057 nan nan nan nan 0.4232404938 nan nan nan nan 5.0000031865
0.9516505502 nan nan nan nan 0.4249077190 nan nan nan nan 5.0000085150
0.9519839947 nan nan nan nan 0.4265749463 nan nan nan nan 5.0000138083
0.9523174391 nan nan nan nan 0.4282421757 nan nan nan nan 5.0000190655
0.9526508836 nan nan nan nan 0.4299094056 nan nan nan nan 5.0000242866
0.9529843281 nan nan nan nan 0.4315766364 nan nan nan nan 5.0000294710
0.9533177726 nan nan nan nan 0.4332438696 nan nan nan nan 5.0000346180
0.9536512171 nan nan nan nan 0.4349111050 nan nan nan nan 5.0000397275
0.9539846616 nan nan nan nan 0.4365783426 nan nan nan nan 5.0000447990
0.9543181060 nan nan nan nan 0.4382455792 nan nan nan nan 5.0000498319
0.9546515505 nan nan nan nan 0.4399128179 nan nan nan nan 5.0000548259
0.9549849950 nan nan nan nan 0.4415800592 nan nan nan nan 5.0000597806
0.9553184395 nan nan nan nan 0.4432473034 nan nan nan nan 5.0000646955
0.9556518840 nan nan nan nan 0.4449145476 nan nan nan nan 5.0000695702
0.9559853284 nan nan nan nan 0.4465817945 nan nan nan nan 5.0000744045
0.9563187729 nan nan nan nan 0.4482490448 nan nan nan nan 5.0000791977
0.9566522174 nan nan nan nan 0.4499162968 nan nan nan nan 5.0000839496
0.9569856619 nan nan nan nan 0.4515835493 nan nan nan nan 5.0000886599
0.9573191064 nan nan nan nan 0.4532508050 nan nan nan nan 5.0000933279
0.9576525509 nan nan nan nan 0.4549180635 nan nan nan nan 5.0000979536
0.9579859953 nan nan nan nan 0.4565853216 nan nan nan nan 5.0001025366
0.9583194398 nan nan nan nan 0.4582525827 nan nan nan nan 5.0001070761
0.9586528843 nan nan nan nan 0.4599198467 nan nan nan nan 5.0001115723
0.9589863288 nan nan nan nan 0.4615871101 nan nan nan nan 5.0001160248
0.9593197733 nan nan nan nan 0.4632543765 nan nan nan nan 5.0001204328
0.9596532177 nan nan nan nan 0.4649216456 nan nan nan nan 5.0001247965
0.9599866622 nan nan nan nan 0.4665889141 nan nan nan nan 5.0001291154
0.9603201067 nan nan nan nan 0.4682561858 nan nan nan nan 5.0001333890
0.9606535512 nan nan nan nan 0.4699234581 nan nan nan nan 5.0001376172
0.9609869957 nan nan nan nan 0.4715907307 nan nan nan nan 5.0001417998
0.9613204401 nan nan nan nan 0.4732580063 nan nan nan nan 5.0001459362
0.9616538846 nan nan nan nan 0.4749252804 nan nan nan nan 5.0001500263
0.9619873291 nan nan nan nan 0.4765925573 nan nan nan nan 5.0001540699
0.9623207736 nan nan nan nan 0.4782598348 nan nan nan nan 5.0001580664
0.9626542181 nan nan nan nan 0.4799271130 nan nan nan nan 5.0001620159
0.9629876626 nan nan nan nan 0.4815943936 nan nan nan nan 5.0001659180
0.9633211070 nan nan nan nan 0.4832616732 nan nan nan nan 5.0001697723
0.9636545515 nan nan nan nan 0.4849289563 nan nan nan nan 5.0001735787
0.9639879960 nan nan nan nan 0.4865962378 nan nan nan nan 5.0001773372
0.9643214405 nan nan nan nan 0.4882635229 nan nan nan nan 5.0001810469
0.9646548850 nan nan nan nan 0.4899308067 nan nan nan nan 5.0001847082
0.9649883294 nan nan nan nan 0.4915980936 nan nan nan nan 5.0001883208
0.9653217739 nan nan nan nan 0.4932653796 nan nan nan nan 5.0001918840
0.9656552184 nan nan nan nan 0.4949326686 nan nan nan nan 5.0001953981
0.9659886629 nan nan nan nan 0.4965999566 nan nan nan nan 5.0001988629
0.9663221074 nan nan nan nan 0.4982672478 nan nan nan nan 5.0002022777
0.9666555519 nan nan nan nan 0.4999345376 nan nan nan nan 5.0002056428
0.9669889963 nan nan nan nan 0.5016018308 nan nan nan nan 5.0002089580
0.9673224408 nan nan nan nan 0.5032691226 nan nan nan nan 5.0002122227
0.9676558853 nan nan nan nan 0.5049364172 nan nan nan nan 5.0002154371
0.9679893298 nan nan nan nan 0.5066037115 nan nan nan nan 5.0002186011
0.9683227743 nan nan nan nan 0.5082710072 nan nan nan nan 5.0002217142
0.9686562187 nan nan nan nan 0.5099383044 nan nan nan nan 5.0002247765
0.9689896632 nan nan nan nan 0.5116056012 nan nan nan nan 5.0002277879
0.9693231077 nan nan nan nan 0.5132729006 nan nan nan nan 5.0002307480
0.9696565522 nan nan nan nan 0.5149401990 nan nan nan nan 5.0002336569
0.9699899967 nan nan nan nan 0.5166074991 nan nan nan nan 5.0002365145
0.9703234411 nan nan nan nan 0.5182748009 nan nan nan nan 5.0002393203
0.9706568856 nan nan nan nan 0.5199421016 nan nan nan nan 5.0002420747
0.9709903301 nan nan nan nan 0.5216094045 nan nan nan nan 5.0002447774
0.9713237746 nan nan nan nan 0.5232767081 nan nan nan nan 5.0002474281
0.9716572191 nan nan nan nan 0.5249440114 nan nan nan nan 5.0002500269
0.9719906636 nan nan nan nan 0.5266113165 nan nan nan nan 5.0002525739
0.9723241080 nan nan nan nan 0.5282786225 nan nan nan nan 5.0002550686
0.9726575525 nan nan nan nan 0.5299459278 nan nan nan nan 5.0002575112
0.9729909970 nan nan nan nan 0.5316132348 nan nan nan nan 5.0002599017
0.9733244415 nan nan nan nan 0.5332805431 nan nan nan nan 5.0002622396
0.9736578860 nan nan nan nan 0.5349478504 nan nan nan nan 5.0002645254
0.9739913304 nan nan nan nan 0.5366151589 nan nan nan nan 5.0002667589
0.9743247749 nan nan nan nan 0.5382824685 nan nan nan nan 5.0002689397
0.9746582194 nan nan nan nan 0.5399497790 nan nan nan nan 5.0002710681
0.9749916639 nan nan nan nan 0.5416170887 nan nan nan nan 5.0002731443
0.9753251084 nan nan nan nan 0.5432843994 nan nan nan nan 5.0002751676
0.9756585529 nan nan nan nan 0.5449517111 nan nan nan nan 5.0002771386
0.9759919973 nan nan nan nan 0.5466190237 nan nan nan nan 5.0002790571
0.9763254418 nan nan nan nan 0.5482863358 nan nan nan nan 5.0002809229
0.9766588863 nan nan nan nan 0.5499536483 nan nan nan nan 5.0002827363
0.9769923308 nan nan nan nan 0.5516209616 nan nan nan nan 5.0002844973
0.9773257753 nan nan nan nan 0.5532882755 nan nan nan nan 5.0002862056
0.9776592197 nan nan nan nan 0.5549555901 nan nan nan nan 5.0002878615
0.9779926642 nan nan nan nan 0.5566229050 nan nan nan nan 5.0002894651
0.9783261087 nan nan nan nan 0.5582902195 nan nan nan nan 5.0002910160
0.9786595532 nan nan nan nan 0.5599575346 nan nan nan nan 5.0002925147
0.9789929977 nan nan nan nan 0.5616248501 nan nan nan nan 5.0002939613
0.9793264421 nan nan nan nan 0.5632921661 nan nan nan nan 5.0002953553
0.9796598866 nan nan nan nan 0.5649594825 nan nan nan nan 5.0002966970
0.9799933311 nan nan nan nan 0.5666267989 nan nan nan nan 5.0002979850
0.9803267756 nan nan nan nan 0.5682941153 nan nan nan nan 5.0002992187
0.9806602201 nan nan nan nan 0.5699614316 nan nan nan nan 5.0003003988
0.9809936646 nan nan nan nan 0.5716287479 nan nan nan nan 5.0003015254
0.9813271090 nan nan nan nan 0.5732960638 nan nan nan nan 5.0003025984
0.9816605535 nan nan nan nan 0.5749633797 nan nan nan nan 5.0003036184
0.9819939980 nan nan nan nan 0.5766306955 nan nan nan nan 5.0003045855
0.9823274425 nan nan nan nan 0.5782980114 nan nan nan nan 5.0003054997
0.9826608870 nan nan nan nan 0.5799653275 nan nan nan nan 5.0003063614
0.9829943314 nan nan nan nan 0.5816326436 nan nan nan nan 5.0003071711
0.9833277759 nan nan nan nan 0.5832999597 nan nan nan nan 5.0003079284
0.9836612204 nan nan nan nan 0.5849672759 nan nan nan nan 5.0003086340
0.9839946649 nan nan nan nan 0.5866345924 nan nan nan nan 5.0003092881
0.9843281094 nan nan nan nan 0.5883019090 nan nan nan nan 5.0003098906
0.9846615539 nan nan nan nan 0.5899692257 nan nan nan nan 5.0003104420
0.9849949983 nan nan nan nan 0.5916365427 nan nan nan nan 5.0003109427
0.9853284428 nan nan nan nan 0.5933038596 nan nan nan nan 5.0003113925
0.9856618873 nan nan nan nan 0.5949711767 nan nan nan nan 5.0003117920
0.9859953318 nan nan nan nan 0.5966384941 nan nan nan nan 5.0003121415
0.9863287763 nan nan nan nan 0.5983058117 nan nan nan nan 5.0003124408
0.9866622207 nan nan nan nan 0.5999731298 nan nan nan nan 5.0003126905
0.9869956652 nan nan nan nan 0.6016404483 nan nan nan nan 5.0003128910
0.9873291097 nan nan nan nan 0.6033077672 nan nan nan nan 5.0003130421
0.9876625542 nan nan nan nan 0.6049750867 nan nan nan nan 5.0003131444
0.9879959987 nan nan nan nan 0.6066424068 nan nan nan nan 5.0003131982
0.9883294431 nan nan nan nan 0.6083097270 nan nan nan nan 5.0003132034
0.9886628876 nan nan nan nan 0.6099770475 nan nan nan nan 5.0003131606
0.9889963321 nan nan nan nan 0.6116443687 nan nan nan nan 5.0003130701
0.9893297766 nan nan nan nan 0.6133116909 nan nan nan nan 5.0003129319
0.9896632211 nan nan nan nan 0.6149790138 nan nan nan nan 5.0003127464
0.9899966656 nan nan nan nan 0.6166463373 nan nan nan nan 5.0003125141
0.9903301100 nan nan nan nan 0.6183136612 nan nan nan nan 5.0003122349
0.9906635545 nan nan nan nan 0.6199809856 nan nan nan nan 5.0003119094
0.9909969990 nan nan nan nan 0.6216483090 nan nan nan nan 5.0003115378
0.9913304435 nan nan nan nan 0.6233156313 nan nan nan nan 5.0003111202
0.9916638880 nan nan nan nan 0.6249829519 nan nan nan nan 5.0003106571
0.9919973324 nan nan nan nan 0.6266502720 nan nan nan nan 5.0003101489
0.9923307769 nan nan nan nan 0.6283175917 nan nan nan nan 5.0003095955
0.9926642214 nan nan nan nan 0.6299849103 nan nan nan nan 5.0003089976
0.9929976659 nan nan nan nan 0.6316522285 nan nan nan nan 5.0003083554
0.9933311104 nan nan nan nan 0.6333195467 nan nan nan nan 5.0003076690
0.9936645549 nan nan nan nan 0.6349868643 nan nan nan nan 5.0003069389
0.9939979993 nan nan nan nan 0.6366541816 nan nan nan nan 5.0003061656
0.9943314438 nan nan nan nan 0.6383214994 nan nan nan nan 5.0003053489
0.9946648883 nan nan nan nan 0.6399888167 nan nan nan nan 5.0003044895
0.9949983328 nan nan nan nan 0.6416561340 nan nan nan nan 5.0003035878
0.9953317773 nan nan nan nan 0.6433234520 nan nan nan nan 5.0003026438
0.9956652217 nan nan nan nan 0.6449907695 nan nan nan nan 5.0003016580
0.9959986662 nan nan nan nan 0.6466580876 nan nan nan nan 5.0003006308
0.9963321107 nan nan nan nan 0.6483254059 nan nan nan nan 5.0002995623
0.9966655552 nan nan nan nan 0.6499927245 nan nan nan nan 5.0002984531
0.9969989997 nan nan nan nan 0.6516600435 nan nan nan nan 5.0002973035
0.9973324441 nan nan nan nan 0.6533273624 nan nan nan nan 5.0002961136
0.9976658886 nan nan nan nan 0.6549946822 nan nan nan nan 5.0002948839
0.9979993331 nan nan nan nan 0.6566620018 nan nan nan nan 5.0002936149
0.9983327776 nan nan nan nan 0.6583293221 nan nan nan nan 5.0002923067
0.9986662221 nan nan nan nan 0.6599966423 nan nan nan nan 5.0002909597
0.9989996666 nan nan nan nan 0.6616639632 nan nan nan nan 5.0002895745
0.9993331110 nan nan nan nan 0.6633312838 nan nan nan nan 5.0002881510
0.9996665555 nan nan nan nan 0.6649986049 nan nan nan nan 5.0002866899
1.0000000000 nan nan nan nan 0.6666659261 nan nan nan nan 5.0002851917

